Algorithms for Piecewise Constant Signal Approximations

We consider the problem of finding optimal piecewise constant approximations of one-dimensional signals. These approximations should consist of a specified number of segments (samples) and minimise the mean squared error to the original signal. We formalise this goal as a discrete nonconvex optimisation problem, for which we study two algorithms. First we reformulate a recent adaptive sampling method by Dar and Bruckstein in a compact and transparent way. This allows us to analyse its limitations when it comes to violations of its three key assumptions: signal smoothness, local linearity, and error balancing. As a remedy, we propose a direct optimisation approach which does not rely on any of these assumptions and employs a particle swarm optimisation algorithm. Our experiments show that for nonsmooth signals or low sample numbers, the direct optimisation approach offers substantial qualitative advantages over the Dar--Bruckstein method. As a more general contribution, we disprove the optimality of the principle of error balancing for optimising data in the l^2 norm.

==> data/chirp_approx_10_dar.dat <==
x                       fx
0                       112.37770769140198
0.192258213217437       -128.2851806266556
0.3298061736254351      99.1542710749441
0.4419182906992149      -12.684061531514976
0.5518311755948254      -85.6743240547738
0.638177619034889       126.8123254643947
0.7150491224581832      -106.93985661539116
0.7881987190363152      -4.183356325594652
0.8687340936508792      110.50240901092317
0.9327486036969396      -58.05361020713338
1.0                     -58.05361020713338


==> data/chirp_approx_10_pso.dat <==
x                       fx
0.0                     216.62337081298074
0.1097795054790149      29.022499884089317
0.1636474997317123      -179.18651920187844
0.2984296907762742      159.1825418388845
0.4101068661370809      -162.49768987709743
0.4999873420535416      162.17276255654727
0.5782367549993322      -162.47647177174753
0.6482386923783484      160.33280727293447
0.7130704293912388      -177.68606016604576
0.765977533093664       18.666077535378115
1.0                     18.666077535378115


==> data/chirp_mse_dar.dat <==
N	E	        log10E
2	33059.28	4.52
3	33034.01	4.52
4	31135.59	4.49
5	32166.88	4.51
6	32957.37	4.52
7	31631.35	4.50
8	29922.75	4.48
9	27999.84	4.45
10	23655.94	4.37
11	16471.78	4.22
12	11128.18	4.05
13	15621.12	4.19
14	14352.07	4.16
15	10272.50	4.01
16	9027.00	        3.96
17	8128.32	        3.91
18	7432.52	        3.87
19	6642.10	        3.82
20	5661.01	        3.75
21	5104.15	        3.71
22	4612.35	        3.66
23	4859.85	        3.69
24	3940.92	        3.60
25	3897.13	        3.59
26	3371.95	        3.53
27	3577.08	        3.55
28	3325.03	        3.52
29	2862.59	        3.46
30	2590.87	        3.41
31	2426.96	        3.39
32	2363.87	        3.37
33	2302.32	        3.36
34	2069.13	        3.32
35	1946.84	        3.29
36	1940.24	        3.29
37	1699.36	        3.23
38	1744.52	        3.24
39	1508.02	        3.18
40	1477.48	        3.17
41	1533.86	        3.19
42	1495.93	        3.17
43	1357.05	        3.13
44	1245.02	        3.10
45	1202.78	        3.08
46	1180.80	        3.07
47	1070.29	        3.03
48	1054.73	        3.02
49	1025.54	        3.01
50	975.93	        2.99
51	964.94	        2.98
52	936.38	        2.97
53	833.87	        2.92
54	826.80	        2.92
55	842.88	        2.93
56	813.21	        2.91
57	752.04	        2.88
58	732.24	        2.86
59	723.43	        2.86
60	686.30	        2.84
61	677.51	        2.83
62	628.46	        2.80
63	630.29	        2.80
64	586.73	        2.77
65	603.56	        2.78
66	565.18	        2.75
67	534.72	        2.73
68	542.26	        2.73
69	540.48	        2.73
70	510.96	        2.71
71	498.76	        2.70
72	475.52	        2.68
73	457.51	        2.66
74	460.89	        2.66
75	437.24	        2.64
76	433.69	        2.64
77	416.46	        2.62
78	409.91	        2.61
79	406.51	        2.61
80	377.20	        2.58
81	372.49	        2.57
82	371.18	        2.57
83	366.01	        2.56
84	366.02	        2.56
85	345.99	        2.54
86	339.62	        2.53
87	326.53	        2.51
88	326.56	        2.51
89	308.55	        2.49
90	307.64	        2.49
91	299.27	        2.48
92	296.89	        2.47
93	292.39	        2.47
94	281.84	        2.45
95	270.63	        2.43
96	268.60	        2.43
97	271.14	        2.43
98	260.40	        2.42
99	257.36	        2.41
100	247.84	        2.39


==> data/chirp_mse_pso.dat <==
N	Mean	        log10Mean	Median	        Var	        SD	Mean-SD	        Mean+SD	        Min	        log10Min	Max	        log10Max
2	27807.64	4.44	        27807.64	0.00	        0.00	27807.64	27807.64	27807.64	4.44	        27807.64	4.44
3	24214.34	4.38	        24214.34	0.00	        0.00	24214.34	24214.34	24214.34	4.38	        24214.34	4.38
4	21384.02	4.33	        21384.02	0.00	        0.00	21384.02	21384.02	21384.02	4.33	        21384.02	4.33
5	19055.49	4.28	        19055.49	0.00	        0.00	19055.49	19055.49	19055.49	4.28	        19055.49	4.28
6	17014.34	4.23	        17014.34	0.00	        0.00	17014.34	17014.34	17014.34	4.23	        17014.34	4.23
7	15572.99	4.19	        15183.15	247959.45	497.96	15075.04	16070.95	15183.15	4.18	        16209.05	4.21
8	14272.18	4.15	        14377.71	81672.64	285.78	13986.40	14557.96	13498.27	4.13	        14377.71	4.16
9	12917.40	4.11	        12692.85	205992.64	453.86	12463.53	13371.26	11937.17	4.08	        13925.10	4.14
10	12014.77	4.08	        12240.13	211113.12	459.47	11555.30	12474.24	11131.75	4.05	        12431.60	4.09
11	10925.08	4.04	        10679.05	221071.58	470.18	10454.90	11395.26	9655.14	        3.98	        11985.70	4.08
12	10185.35	4.01	        10318.39	186809.44	432.21	9753.14	        10617.57	9202.42	        3.96	        10524.37	4.02
13	9235.35	        3.97	        8971.53	        341785.20	584.62	8650.73	        9819.98	        7804.18	        3.89	        10112.49	4.00
14	8532.09	        3.93	        8536.17	        103734.16	322.08	8210.02	        8854.17	        7549.92	        3.88	        9788.36	        3.99
15	7793.68	        3.89	        8266.14	        342595.15	585.32	7208.36	        8379.00	        6352.87	        3.80	        8498.25	        3.93
16	6974.26	        3.84	        6933.14	        136084.81	368.90	6605.36	        7343.15	        5806.57	        3.76	        8080.79	        3.91
17	6558.41	        3.82	        6677.73	        200250.24	447.49	6110.92	        7005.90	        4388.66	        3.64	        6895.49	        3.84
18	5896.66	        3.77	        6016.88	        385742.02	621.08	5275.58	        6517.74	        3903.21	        3.59	        6572.53	        3.82
19	4973.58	        3.70	        5046.38	        528701.24	727.12	4246.46	        5700.70	        3647.82	        3.56	        6456.81	        3.81
20	4556.37	        3.66	        4880.37	        400555.26	632.89	3923.47	        5189.26	        3403.23	        3.53	        5998.27	        3.78
21	3677.85	        3.57	        3338.76	        355906.16	596.58	3081.27	        4274.43	        3178.09	        3.50	        4783.37	        3.68
22	3217.16	        3.51	        3135.10	        112572.66	335.52	2881.64	        3552.68	        3034.36	        3.48	        4537.22	        3.66
23	2991.89	        3.48	        2969.89	        41723.71	204.26	2787.62	        3196.15	        2824.61	        3.45	        4293.43	        3.63
24	2800.48	        3.45	        2779.01	        5641.10	        75.11	2725.37	        2875.59	        2710.78	        3.43	        3014.99	        3.48
25	2657.45	        3.42	        2660.92	        4849.24	        69.64	2587.81	        2727.08	        2513.81	        3.40	        2820.16	        3.45
26	2523.37	        3.40	        2516.93	        5760.58	        75.90	2447.47	        2599.27	        2401.62	        3.38	        2690.63	        3.43
27	2382.40	        3.38	        2374.24	        5676.84	        75.34	2307.05	        2457.74	        2215.44	        3.35	        2521.65	        3.40
28	2261.77	        3.35	        2269.96	        8189.83	        90.50	2171.27	        2352.27	        2088.96	        3.32	        2504.08	        3.40
29	2160.00	        3.33	        2120.97	        11404.59	106.79	2053.21	        2266.79	        2046.25	        3.31	        2532.41	        3.40
30	2037.90	        3.31	        2023.56	        4610.73	        67.90	1970.00	        2105.80	        1906.95	        3.28	        2285.76	        3.36
31	1934.85	        3.29	        1945.02	        3832.30	        61.91	1872.95	        1996.76	        1792.22	        3.25	        2056.29	        3.31
32	1820.06	        3.26	        1817.12	        4712.87	        68.65	1751.41	        1888.71	        1714.79	        3.23	        1941.69	        3.29
33	1744.66	        3.24	        1712.39	        6785.07	        82.37	1662.28	        1827.03	        1655.58	        3.22	        1971.15	        3.29
34	1631.50	        3.21	        1621.59	        3326.08	        57.67	1573.83	        1689.17	        1476.04	        3.17	        1829.20	        3.26
35	1575.19	        3.20	        1584.84	        2827.14	        53.17	1522.02	        1628.37	        1426.14	        3.15	        1698.02	        3.23
36	1489.51	        3.17	        1517.17	        5223.22	        72.27	1417.24	        1561.78	        1364.41	        3.13	        1669.04	        3.22
37	1411.50	        3.15	        1378.47	        5711.05	        75.57	1335.93	        1487.07	        1296.39	        3.11	        1566.12	        3.19
38	1324.76	        3.12	        1305.93	        2679.30	        51.76	1272.99	        1376.52	        1278.07	        3.11	        1451.31	        3.16
39	1276.24	        3.11	        1261.08	        2746.74	        52.41	1223.83	        1328.64	        1212.01	        3.08	        1440.35	        3.16
40	1218.49	        3.09	        1208.06	        1381.63	        37.17	1181.32	        1255.66	        1177.55	        3.07	        1357.26	        3.13
41	1169.08	        3.07	        1166.29	        312.70	        17.68	1151.40	        1186.76	        1115.63	        3.05	        1225.38	        3.09
42	1135.82	        3.06	        1132.89	        1345.97	        36.69	1099.13	        1172.51	        1093.20	        3.04	        1293.52	        3.11
43	1085.48	        3.04	        1081.41	        471.20	        21.71	1063.77	        1107.19	        1043.97	        3.02	        1150.70	        3.06
44	1055.27	        3.02	        1050.03	        1251.89	        35.38	1019.89	        1090.65	        1003.22	        3.00	        1254.87	        3.10
45	1024.57	        3.01	        1027.19	        680.38	        26.08	998.48	        1050.65	        977.36	        2.99	        1085.82	        3.04
46	980.18	        2.99	        973.00	        528.13	        22.98	957.20	        1003.16	        933.16	        2.97	        1029.46	        3.01
47	945.73	        2.98	        944.23	        531.23	        23.05	922.68	        968.78	        900.55	        2.95	        1036.68	        3.02
48	922.75	        2.97	        923.90	        637.37	        25.25	897.50	        947.99	        879.52	        2.94	        1035.82	        3.02
49	881.52	        2.95	        877.07	        605.72	        24.61	856.91	        906.13	        827.31	        2.92	        931.29	        2.97
50	854.12	        2.93	        847.01	        430.81	        20.76	833.37	        874.88	        823.13	        2.92	        907.48	        2.96
51	827.52	        2.92	        821.91	        432.62	        20.80	806.72	        848.32	        787.42	        2.90	        892.35	        2.95
52	805.90	        2.91	        807.95	        443.37	        21.06	784.85	        826.96	        758.56	        2.88	        884.21	        2.95
53	769.65	        2.89	        772.16	        524.91	        22.91	746.74	        792.56	        728.37	        2.86	        817.86	        2.91
54	741.46	        2.87	        736.30	        475.61	        21.81	719.65	        763.27	        712.09	        2.85	        797.73	        2.90
55	721.95	        2.86	        716.97	        414.87	        20.37	701.58	        742.32	        684.75	        2.84	        769.22	        2.89
56	693.88	        2.84	        692.03	        257.07	        16.03	677.85	        709.92	        671.70	        2.83	        743.55	        2.87
57	673.98	        2.83	        673.75	        103.57	        10.18	663.80	        684.16	        651.00	        2.81	        703.44	        2.85
58	660.38	        2.82	        658.57	        160.10	        12.65	647.72	        673.03	        638.95	        2.81	        695.99	        2.84
59	641.88	        2.81	        641.44	        168.79	        12.99	628.89	        654.87	        612.33	        2.79	        698.29	        2.84
60	624.44	        2.80	        622.59	        178.80	        13.37	611.07	        637.81	        601.65	        2.78	        665.50	        2.82
61	608.75	        2.78	        609.67	        93.65	        9.68	599.07	        618.43	        583.64	        2.77	        634.36	        2.80
62	588.95	        2.77	        589.93	        75.34	        8.68	580.27	        597.63	        567.35	        2.75	        608.60	        2.78
63	574.53	        2.76	        572.85	        68.00	        8.25	566.28	        582.77	        553.59	        2.74	        589.33	        2.77
64	560.28	        2.75	        558.16	        97.91	        9.90	550.38	        570.17	        541.95	        2.73	        593.87	        2.77
65	545.87	        2.74	        545.62	        48.39	        6.96	538.91	        552.82	        529.40	        2.72	        569.95	        2.76
66	532.06	        2.73	        532.56	        92.56	        9.62	522.44	        541.68	        518.10	        2.71	        560.38	        2.75
67	517.64	        2.71	        515.94	        81.22	        9.01	508.63	        526.65	        500.08	        2.70	        546.68	        2.74
68	506.79	        2.70	        505.43	        92.45	        9.62	497.17	        516.40	        489.79	        2.69	        531.91	        2.73
69	491.48	        2.69	        491.03	        100.40	        10.02	481.46	        501.50	        462.07	        2.66	        516.78	        2.71
70	479.90	        2.68	        480.44	        85.74	        9.26	470.64	        489.16	        460.10	        2.66	        513.00	        2.71
71	468.27	        2.67	        467.67	        115.38	        10.74	457.53	        479.01	        445.40	        2.65	        490.83	        2.69
72	457.59	        2.66	        456.67	        82.56	        9.09	448.51	        466.68	        444.04	        2.65	        478.51	        2.68
73	444.25	        2.65	        442.93	        56.05	        7.49	436.76	        451.74	        426.89	        2.63	        459.65	        2.66
74	435.25	        2.64	        433.94	        79.45	        8.91	426.34	        444.16	        416.10	        2.62	        452.51	        2.66
75	424.38	        2.63	        423.86	        30.10	        5.49	418.89	        429.86	        412.29	        2.62	        441.25	        2.64
76	415.15	        2.62	        415.16	        62.70	        7.92	407.23	        423.07	        398.80	        2.60	        437.52	        2.64
77	405.69	        2.61	        405.01	        55.08	        7.42	398.27	        413.11	        392.18	        2.59	        426.20	        2.63
78	400.03	        2.60	        399.38	        25.75	        5.07	394.95	        405.10	        390.00	        2.59	        410.34	        2.61
79	389.88	        2.59	        390.16	        49.37	        7.03	382.86	        396.91	        374.46	        2.57	        412.91	        2.62
80	383.08	        2.58	        382.98	        48.37	        6.95	376.13	        390.04	        367.62	        2.57	        400.07	        2.60
81	373.44	        2.57	        374.07	        25.41	        5.04	368.40	        378.48	        354.13	        2.55	        381.95	        2.58
82	365.21	        2.56	        364.95	        24.87	        4.99	360.22	        370.20	        353.77	        2.55	        376.83	        2.58
83	357.46	        2.55	        357.43	        39.30	        6.27	351.19	        363.73	        337.99	        2.53	        371.62	        2.57
84	350.08	        2.54	        349.88	        39.80	        6.31	343.77	        356.39	        336.61	        2.53	        365.70	        2.56
85	344.06	        2.54	        344.22	        28.19	        5.31	338.76	        349.37	        333.67	        2.52	        354.34	        2.55
86	336.64	        2.53	        334.58	        31.95	        5.65	330.99	        342.29	        328.16	        2.52	        347.55	        2.54
87	330.38	        2.52	        330.41	        21.32	        4.62	325.77	        335.00	        316.75	        2.50	        341.35	        2.53
88	321.81	        2.51	        321.87	        18.28	        4.28	317.53	        326.09	        313.45	        2.50	        332.45	        2.52
89	317.45	        2.50	        317.02	        19.66	        4.43	313.02	        321.88	        307.99	        2.49	        328.25	        2.52
90	311.04	        2.49	        310.46	        26.14	        5.11	305.93	        316.15	        301.63	        2.48	        328.83	        2.52
91	304.31	        2.48	        304.08	        24.34	        4.93	299.37	        309.24	        289.60	        2.46	        314.79	        2.50
92	298.38	        2.47	        297.69	        15.47	        3.93	294.45	        302.32	        290.88	        2.46	        308.45	        2.49
93	292.05	        2.47	        291.52	        13.37	        3.66	288.39	        295.71	        282.90	        2.45	        300.73	        2.48
94	287.94	        2.46	        287.95	        25.48	        5.05	282.89	        292.99	        276.70	        2.44	        299.85	        2.48
95	282.11	        2.45	        281.65	        15.75	        3.97	278.14	        286.08	        272.64	        2.44	        291.10	        2.46
96	277.37	        2.44	        277.78	        17.01	        4.12	273.25	        281.49	        266.53	        2.43	        287.88	        2.46
97	273.30	        2.44	        273.44	        15.93	        3.99	269.31	        277.29	        263.95	        2.42	        284.06	        2.45
98	267.72	        2.43	        267.26	        18.50	        4.30	263.42	        272.03	        258.21	        2.41	        280.88	        2.45
99	263.09	        2.42	        262.62	        16.88	        4.11	258.99	        267.20	        254.65	        2.41	        276.34	        2.44
100	258.05	        2.41	        258.14	        18.09	        4.25	253.80	        262.31	        249.73	        2.40	        269.60	        2.43


==> data/img_sig.dat <==
x       fx
0       133
1       137
2       134
3       135
4       137
5       137
6       137
7       136
8       136
9       136
10      137
11      136
12      141
13      142
14      146
15      146
16      148
17      149
18      151
19      156
20      169
21      175
22      182
23      184
24      177
25      177
26      180
27      185
28      184
29      184
30      185
31      188
32      185
33      182
34      178
35      180
36      186
37      190
38      190
39      185
40      183
41      178
42      186
43      189
44      188
45      180
46      180
47      186
48      189
49      190
50      185
51      177
52      176
53      178
54      182
55      182
56      176
57      172
58      178
59      183
60      180
61      167
62      122
63      74
64      64
65      62
66      66
67      65
68      70
69      72
70      73
71      75
72      79
73      83
74      90
75      95
76      98
77      104
78      113
79      115
80      118
81      117
82      117
83      121
84      123
85      114
86      108
87      105
88      97
89      93
90      93
91      95
92      97
93      97
94      93
95      104
96      103
97      109
98      119
99      114
100     101
101     104
102     106
103     101
104     97
105     99
106     106
107     116
108     127
109     134
110     140
111     143
112     143
113     148
114     149
115     153
116     156
117     157
118     165
119     173
120     175
121     171
122     173
123     181
124     179
125     186
126     187
127     191
128     193
129     191
130     195
131     196
132     201
133     203
134     203
135     204
136     206
137     204
138     199
139     196
140     191
141     188
142     186
143     177
144     173
145     171
146     168
147     161
148     162
149     155
150     149
151     134
152     116
153     102
154     96
155     91
156     91
157     95
158     94
159     92
160     92
161     102
162     100
163     94
164     105
165     106
166     105
167     106
168     103
169     97
170     106
171     118
172     125
173     135
174     138
175     141
176     142
177     142
178     137
179     136
180     132
181     127
182     123
183     115
184     118
185     113
186     106
187     103
188     99
189     93
190     95
191     98
192     93
193     90
194     86
195     81
196     76
197     72
198     68
199     65
200     65
201     65
202     67
203     69
204     74
205     89
206     111
207     127
208     146
209     152
210     164
211     168
212     169
213     165
214     170
215     173
216     172
217     169
218     163
219     168
220     173
221     179
222     180
223     180
224     179
225     178
226     172
227     169
228     172
229     174
230     178
231     177
232     178
233     179
234     183
235     181
236     180
237     183
238     183
239     183
240     180
241     176
242     174
243     165
244     164
245     160
246     160
247     155
248     155
249     157
250     152
251     152
252     150
253     153
254     152
255     150


==> data/img_sig_approx_10_dar.dat <==
x                       fx
0                       158.8257790521183
36.468386781010956      182.41352919580805
61.45297313165187       82.7269821045742
77.31989473879472       106.99105378140351
102.18210700208463      143.91487527889726
125.26464379556896      184.8966740051672
151.55788493141515      103.03752211321309
173.4411105544739       109.78848276299182
198.8415444221106       124.5807444197314
217.90994172643371      169.65633924265617
256                     169.65633924265617


==> data/img_sig_approx_10_pso.dat <==
x                       fx
0.0                     140.49999999999997
19.999999999999968      181.69047619047615
62.00000000000003       76.538461538461
74.99999999999964       105.81818181818169
108.00000000000001      145.00000000000264
118.00000000000135      183.42424242424335
150.99999999999991      101.35000000000011
171.0                   129.46666666666587
186.00000000000054      84.04761904761874
207.00000000000014      167.79591836734704
256.0                   167.79591836734704


==> data/img_sig_mse_dar.dat <==
N	E	log10E
2	1529.59	3.18
3	1517.35	3.18
4	1210.74	3.08
5	674.31	2.83
6	887.25	2.95
7	610.59	2.79
8	473.47	2.68
9	465.41	2.67
10	436.22	2.64
11	437.04	2.64
12	279.51	2.45
13	202.46	2.31
14	206.16	2.31
15	216.65	2.34
16	178.38	2.25
17	159.06	2.20
18	120.30	2.08
19	126.84	2.10
20	115.28	2.06
21	106.97	2.03
22	91.68	1.96
23	76.06	1.88
24	75.90	1.88
25	78.14	1.89
26	64.03	1.81
27	69.56	1.84
28	61.24	1.79
29	54.32	1.73
30	54.46	1.74
31	58.77	1.77
32	48.81	1.69
33	45.21	1.66
34	46.70	1.67
35	44.11	1.64
36	43.28	1.64
37	42.76	1.63
38	37.74	1.58
39	35.64	1.55
40	36.58	1.56
41	35.48	1.55
42	33.01	1.52
43	28.22	1.45
44	29.96	1.48
45	30.95	1.49
46	28.44	1.45
47	26.69	1.43
48	24.48	1.39
49	27.15	1.43
50	26.34	1.42
51	25.93	1.41
52	21.42	1.33
53	21.59	1.33
54	23.29	1.37
55	24.25	1.38
56	19.79	1.30
57	20.51	1.31
58	21.32	1.33
59	21.53	1.33
60	20.90	1.32
61	19.72	1.29
62	19.21	1.28
63	18.02	1.26
64	18.40	1.26
65	17.19	1.24
66	17.55	1.24
67	16.50	1.22
68	18.37	1.26
69	15.26	1.18
70	16.25	1.21
71	15.60	1.19
72	15.52	1.19
73	16.50	1.22
74	15.73	1.20
75	16.52	1.22
76	14.88	1.17
77	13.12	1.12
78	13.88	1.14
79	13.75	1.14
80	15.47	1.19
81	14.11	1.15
82	12.09	1.08
83	12.97	1.11
84	13.42	1.13
85	13.60	1.13
86	12.27	1.09
87	12.42	1.09
88	12.42	1.09
89	12.45	1.10
90	11.13	1.05
91	9.48	0.98
92	11.42	1.06
93	12.41	1.09
94	11.48	1.06
95	10.48	1.02
96	10.79	1.03
97	12.04	1.08
98	11.63	1.07
99	10.29	1.01
100	10.20	1.01


==> data/img_sig_mse_pso.dat <==
N	Mean	log10Mean	Median	Var	SD	Mean-SD	Mean+SD	Min	log10Min	Max	log10Max
2	1310.67	3.12	        1310.67	0.00	0.00	1310.67	1310.67	1310.67	3.12	        1310.67	3.12
3	1002.04	3.00	        1002.04	0.00	0.00	1002.04	1002.04	1002.04	3.00	        1002.04	3.00
4	786.15	2.90	        786.15	0.00	0.00	786.15	786.15	786.15	2.90	        786.15	2.90
5	347.36	2.54	        347.36	0.00	0.00	347.36	347.36	347.36	2.54	        347.36	2.54
6	271.67	2.43	        257.57	489.04	22.11	249.56	293.78	257.57	2.41	        310.83	2.49
7	216.11	2.33	        214.22	9.11	3.02	213.09	219.13	214.22	2.33	        221.09	2.34
8	177.60	2.25	        177.68	0.03	0.18	177.42	177.78	177.22	2.25	        177.73	2.25
9	147.72	2.17	        146.50	17.42	4.17	143.55	151.89	146.45	2.17	        161.87	2.21
10	126.37	2.10	        123.54	12.29	3.51	122.87	129.88	123.47	2.09	        130.96	2.12
11	108.61	2.04	        106.12	29.10	5.39	103.22	114.00	106.10	2.03	        122.41	2.09
12	99.19	2.00	        97.21	21.22	4.61	94.58	103.79	94.70	1.98	        111.96	2.05
13	89.81	1.95	        88.80	12.60	3.55	86.26	93.36	85.62	1.93	        102.85	2.01
14	80.26	1.90	        79.73	4.15	2.04	78.22	82.29	75.99	1.88	        86.47	1.94
15	74.52	1.87	        75.72	24.16	4.92	69.60	79.44	66.92	1.83	        84.65	1.93
16	67.67	1.83	        66.66	10.93	3.31	64.36	70.98	56.03	1.75	        74.63	1.87
17	63.35	1.80	        63.63	8.64	2.94	60.41	66.29	53.54	1.73	        70.72	1.85
18	58.63	1.77	        60.26	25.80	5.08	53.55	63.71	50.16	1.70	        71.95	1.86
19	52.43	1.72	        49.50	29.08	5.39	47.04	57.82	47.03	1.67	        65.67	1.82
20	47.83	1.68	        47.23	14.09	3.75	44.08	51.58	43.05	1.63	        60.15	1.78
21	44.35	1.65	        44.41	5.05	2.25	42.10	46.59	40.09	1.60	        53.76	1.73
22	41.44	1.62	        41.06	7.86	2.80	38.63	44.24	37.59	1.58	        54.45	1.74
23	39.65	1.60	        39.71	4.44	2.11	37.54	41.76	34.75	1.54	        45.34	1.66
24	36.62	1.56	        36.61	2.99	1.73	34.89	38.35	33.07	1.52	        41.35	1.62
25	34.28	1.54	        34.05	3.87	1.97	32.31	36.25	31.03	1.49	        40.12	1.60
26	32.35	1.51	        31.96	2.45	1.57	30.78	33.92	30.14	1.48	        36.71	1.56
27	30.78	1.49	        30.30	3.13	1.77	29.01	32.55	28.14	1.45	        36.05	1.56
28	28.89	1.46	        28.63	1.58	1.26	27.63	30.15	26.81	1.43	        32.80	1.52
29	27.75	1.44	        27.50	1.89	1.37	26.37	29.12	25.16	1.40	        31.04	1.49
30	26.28	1.42	        26.19	1.63	1.28	25.01	27.56	24.03	1.38	        29.48	1.47
31	24.69	1.39	        24.54	1.15	1.07	23.62	25.76	22.87	1.36	        27.13	1.43
32	23.45	1.37	        23.24	0.86	0.92	22.52	24.37	21.86	1.34	        25.99	1.41
33	22.60	1.35	        22.55	0.96	0.98	21.62	23.57	20.55	1.31	        25.83	1.41
34	21.87	1.34	        21.88	0.75	0.87	21.00	22.73	20.20	1.31	        24.64	1.39
35	20.97	1.32	        20.95	0.64	0.80	20.17	21.77	19.65	1.29	        22.97	1.36
36	20.56	1.31	        20.54	0.82	0.91	19.65	21.46	18.78	1.27	        22.69	1.36
37	19.46	1.29	        19.42	0.60	0.77	18.69	20.24	17.77	1.25	        21.32	1.33
38	19.03	1.28	        18.87	1.16	1.07	17.96	20.11	16.84	1.23	        22.12	1.34
39	18.09	1.26	        18.06	0.71	0.84	17.24	18.93	16.06	1.21	        20.37	1.31
40	17.39	1.24	        17.37	0.62	0.79	16.60	18.18	15.15	1.18	        18.83	1.27
41	16.81	1.23	        16.87	0.66	0.81	16.00	17.62	15.04	1.18	        18.68	1.27
42	16.02	1.20	        15.89	0.74	0.86	15.16	16.88	14.62	1.16	        17.88	1.25
43	15.71	1.20	        15.67	0.39	0.63	15.08	16.33	14.65	1.17	        17.36	1.24
44	15.16	1.18	        15.07	1.12	1.06	14.10	16.22	13.08	1.12	        18.55	1.27
45	14.63	1.17	        14.56	0.50	0.71	13.92	15.33	13.10	1.12	        16.58	1.22
46	14.15	1.15	        14.19	0.59	0.77	13.38	14.91	12.43	1.09	        16.57	1.22
47	13.86	1.14	        13.79	0.69	0.83	13.03	14.69	12.51	1.10	        16.09	1.21
48	13.44	1.13	        13.34	0.57	0.76	12.68	14.19	12.00	1.08	        15.70	1.20
49	12.87	1.11	        12.76	0.54	0.73	12.14	13.61	11.74	1.07	        14.68	1.17
50	12.63	1.10	        12.57	0.36	0.60	12.03	13.23	11.41	1.06	        14.28	1.15
51	12.31	1.09	        12.22	0.46	0.68	11.63	12.98	11.09	1.05	        14.07	1.15
52	12.11	1.08	        12.06	0.40	0.63	11.48	12.74	11.08	1.04	        14.45	1.16
53	11.67	1.07	        11.61	0.23	0.48	11.19	12.15	10.83	1.03	        12.95	1.11
54	11.43	1.06	        11.41	0.31	0.55	10.88	11.99	10.21	1.01	        12.58	1.10
55	11.32	1.05	        11.28	0.20	0.45	10.87	11.76	10.56	1.02	        12.71	1.10
56	11.29	1.05	        11.26	0.28	0.53	10.76	11.82	10.35	1.01	        12.74	1.11
57	10.93	1.04	        10.88	0.23	0.48	10.46	11.41	9.68	0.99	        12.02	1.08
58	10.76	1.03	        10.75	0.25	0.50	10.26	11.27	9.69	0.99	        11.91	1.08
59	10.49	1.02	        10.55	0.21	0.46	10.03	10.94	9.60	0.98	        11.86	1.07
60	10.23	1.01	        10.23	0.18	0.42	9.81	10.65	8.88	0.95	        11.20	1.05
61	10.01	1.00	        9.93	0.34	0.58	9.43	10.59	8.81	0.94	        11.32	1.05
62	9.91	1.00	        9.97	0.26	0.51	9.40	10.41	9.10	0.96	        10.92	1.04
63	9.60	0.98	        9.63	0.21	0.46	9.14	10.06	8.63	0.94	        10.54	1.02
64	9.45	0.98	        9.38	0.26	0.51	8.94	9.96	8.33	0.92	        10.47	1.02
65	9.30	0.97	        9.24	0.23	0.48	8.82	9.78	8.50	0.93	        10.32	1.01
66	9.08	0.96	        9.10	0.23	0.48	8.59	9.56	8.24	0.92	        10.34	1.01
67	8.83	0.95	        8.83	0.17	0.41	8.42	9.24	7.71	0.89	        9.57	0.98
68	8.74	0.94	        8.75	0.17	0.41	8.33	9.15	7.77	0.89	        9.69	0.99
69	8.56	0.93	        8.58	0.27	0.52	8.04	9.07	7.46	0.87	        9.56	0.98
70	8.34	0.92	        8.27	0.16	0.40	7.95	8.74	7.54	0.88	        9.28	0.97
71	8.33	0.92	        8.35	0.24	0.49	7.84	8.83	7.32	0.86	        9.25	0.97
72	8.21	0.91	        8.18	0.15	0.38	7.83	8.59	7.42	0.87	        8.99	0.95
73	8.06	0.91	        8.01	0.23	0.48	7.58	8.54	7.05	0.85	        9.23	0.97
74	7.82	0.89	        7.79	0.18	0.42	7.39	8.24	6.97	0.84	        9.10	0.96
75	7.70	0.89	        7.69	0.17	0.41	7.29	8.11	6.89	0.84	        8.83	0.95
76	7.62	0.88	        7.66	0.18	0.43	7.19	8.05	6.66	0.82	        8.68	0.94
77	7.42	0.87	        7.49	0.16	0.40	7.02	7.82	6.65	0.82	        8.62	0.94
78	7.40	0.87	        7.39	0.15	0.39	7.01	7.79	6.66	0.82	        8.29	0.92
79	7.18	0.86	        7.09	0.20	0.44	6.74	7.62	6.40	0.81	        8.09	0.91
80	7.01	0.85	        6.93	0.19	0.43	6.58	7.44	6.09	0.78	        8.29	0.92
81	7.02	0.85	        7.00	0.12	0.35	6.67	7.37	6.19	0.79	        7.79	0.89
82	6.75	0.83	        6.76	0.14	0.37	6.38	7.13	5.99	0.78	        7.57	0.88
83	6.66	0.82	        6.65	0.11	0.33	6.33	6.99	6.08	0.78	        7.61	0.88
84	6.41	0.81	        6.37	0.14	0.37	6.04	6.78	5.77	0.76	        7.57	0.88
85	6.32	0.80	        6.35	0.16	0.39	5.92	6.71	5.56	0.75	        7.27	0.86
86	6.22	0.79	        6.16	0.12	0.34	5.88	6.56	5.58	0.75	        7.05	0.85
87	6.16	0.79	        6.07	0.17	0.41	5.75	6.56	5.14	0.71	        7.07	0.85
88	6.07	0.78	        6.00	0.18	0.42	5.65	6.49	5.44	0.74	        7.64	0.88
89	5.92	0.77	        5.93	0.07	0.27	5.65	6.19	5.37	0.73	        6.55	0.82
90	5.87	0.77	        5.87	0.09	0.31	5.56	6.18	5.21	0.72	        6.67	0.82
91	5.85	0.77	        5.78	0.17	0.42	5.43	6.26	5.07	0.70	        6.95	0.84
92	5.75	0.76	        5.77	0.14	0.38	5.37	6.13	5.06	0.70	        6.59	0.82
93	5.66	0.75	        5.63	0.09	0.30	5.36	5.97	5.06	0.70	        6.46	0.81
94	5.53	0.74	        5.45	0.11	0.33	5.20	5.85	4.99	0.70	        6.33	0.80
95	5.42	0.73	        5.40	0.10	0.31	5.11	5.73	4.70	0.67	        6.25	0.80
96	5.39	0.73	        5.36	0.12	0.34	5.05	5.73	4.62	0.66	        6.14	0.79
97	5.32	0.73	        5.27	0.10	0.32	5.00	5.64	4.71	0.67	        6.32	0.80
98	5.20	0.72	        5.21	0.07	0.27	4.94	5.47	4.61	0.66	        5.72	0.76
99	5.19	0.71	        5.15	0.10	0.32	4.87	5.51	4.51	0.65	        6.15	0.79
100	5.09	0.71	        5.05	0.08	0.28	4.81	5.37	4.33	0.64	        5.64	0.75


==> data/img_sig_noise.dat <==
x       fx
0       129.000000
1       153.000000
2       127.000000
3       125.000000
4       168.000000
5       142.000000
6       131.000000
7       107.000000
8       132.000000
9       125.000000
10      140.000000
11      137.000000
12      156.000000
13      131.000000
14      123.000000
15      180.000000
16      185.000000
17      150.000000
18      135.000000
19      172.000000
20      163.000000
21      168.000000
22      190.000000
23      178.000000
24      154.000000
25      149.000000
26      208.000000
27      160.000000
28      181.000000
29      160.000000
30      150.000000
31      176.000000
32      169.000000
33      202.000000
34      188.000000
35      181.000000
36      165.000000
37      177.000000
38      214.000000
39      225.000000
40      186.000000
41      200.000000
42      149.000000
43      184.000000
44      206.000000
45      172.000000
46      152.000000
47      197.000000
48      203.000000
49      144.000000
50      188.000000
51      211.000000
52      177.000000
53      187.000000
54      211.000000
55      201.000000
56      137.000000
57      165.000000
58      178.000000
59      189.000000
60      136.000000
61      148.000000
62      80.000000
63      85.000000
64      50.000000
65      43.000000
66      62.000000
67      83.000000
68      65.000000
69      77.000000
70      72.000000
71      27.000000
72      81.000000
73      81.000000
74      39.000000
75      101.000000
76      92.000000
77      125.000000
78      119.000000
79      78.000000
80      115.000000
81      89.000000
82      119.000000
83      104.000000
84      123.000000
85      97.000000
86      94.000000
87      106.000000
88      115.000000
89      69.000000
90      69.000000
91      92.000000
92      99.000000
93      122.000000
94      57.000000
95      82.000000
96      65.000000
97      71.000000
98      103.000000
99      64.000000
100     93.000000
101     59.000000
102     127.000000
103     132.000000
104     95.000000
105     88.000000
106     154.000000
107     136.000000
108     147.000000
109     129.000000
110     131.000000
111     130.000000
112     146.000000
113     190.000000
114     171.000000
115     168.000000
116     146.000000
117     169.000000
118     149.000000
119     165.000000
120     134.000000
121     194.000000
122     158.000000
123     184.000000
124     202.000000
125     185.000000
126     205.000000
127     211.000000
128     200.000000
129     216.000000
130     215.000000
131     199.000000
132     194.000000
133     211.000000
134     197.000000
135     210.000000
136     218.000000
137     175.000000
138     200.000000
139     230.000000
140     195.000000
141     180.000000
142     231.000000
143     175.000000
144     206.000000
145     160.000000
146     172.000000
147     142.000000
148     154.000000
149     171.000000
150     100.000000
151     143.000000
152     132.000000
153     125.000000
154     73.000000
155     62.000000
156     111.000000
157     67.000000
158     122.000000
159     92.000000
160     94.000000
161     111.000000
162     115.000000
163     110.000000
164     110.000000
165     151.000000
166     122.000000
167     118.000000
168     119.000000
169     124.000000
170     100.000000
171     149.000000
172     115.000000
173     119.000000
174     177.000000
175     158.000000
176     119.000000
177     142.000000
178     150.000000
179     110.000000
180     64.000000
181     105.000000
182     123.000000
183     141.000000
184     93.000000
185     109.000000
186     114.000000
187     122.000000
188     103.000000
189     76.000000
190     126.000000
191     84.000000
192     74.000000
193     108.000000
194     99.000000
195     83.000000
196     95.000000
197     104.000000
198     31.000000
199     63.000000
200     73.000000
201     31.000000
202     66.000000
203     51.000000
204     79.000000
205     105.000000
206     146.000000
207     109.000000
208     146.000000
209     146.000000
210     191.000000
211     207.000000
212     169.000000
213     170.000000
214     176.000000
215     162.000000
216     174.000000
217     183.000000
218     177.000000
219     141.000000
220     166.000000
221     197.000000
222     180.000000
223     199.000000
224     187.000000
225     191.000000
226     144.000000
227     168.000000
228     154.000000
229     154.000000
230     202.000000
231     220.000000
232     176.000000
233     172.000000
234     171.000000
235     191.000000
236     171.000000
237     143.000000
238     178.000000
239     179.000000
240     185.000000
241     202.000000
242     190.000000
243     186.000000
244     180.000000
245     158.000000
246     157.000000
247     159.000000
248     153.000000
249     156.000000
250     202.000000
251     165.000000
252     164.000000
253     134.000000
254     164.000000
255     133.000000


==> data/img_sig_noise_approx_10_dar.dat <==
x                       fx
0                       148.05592057805973
25.42159000847146       181.7489211589334
48.725542868762346      134.71741368508253
70.10642905972276       92.08836767425503
94.57047857246157       126.85089985128826
122.54501587919727      189.20545745668593
151.56376897928206      116.22878986027835
176.65405517091446      103.4451319672473
198.80106631425673      142.7507604316525
225.82386297143478      170.48710269263282
256                     170.48710269263282


==> data/img_sig_noise_approx_10_pso.dat <==
x                       fx
0.0                     135.06666666666675
15.000000000000025      176.61702127659578
62.0                    65.00000000000007
75.00000000000004       95.61290322580645
105.99999999999999      153.94117647058812
122.99999999999999      201.77272727272737
144.9999999999999       159.80000000000072
150.0                   111.72916666666667
198.0                   62.374999999999766
205.99999999999997      170.55999999999997
256.0                   170.55999999999997


==> data/img_sig_noise_mse_dar.dat <==
N	E	log10E
2	2055.01	3.31
3	2070.84	3.32
4	1631.34	3.21
5	1532.52	3.19
6	1458.55	3.16
7	905.35	2.96
8	1079.22	3.03
9	1149.77	3.06
10	1130.94	3.05
11	845.44	2.93
12	638.08	2.80
13	784.77	2.89
14	713.54	2.85
15	712.39	2.85
16	735.95	2.87
17	625.97	2.80
18	524.14	2.72
19	531.51	2.73
20	588.69	2.77
21	605.48	2.78
22	532.68	2.73
23	521.88	2.72
24	516.51	2.71
25	528.92	2.72
26	460.30	2.66
27	504.22	2.70
28	452.13	2.66
29	478.42	2.68
30	435.49	2.64
31	470.69	2.67
32	464.78	2.67
33	429.89	2.63
34	396.80	2.60
35	426.09	2.63
36	420.52	2.62
37	431.87	2.64
38	389.81	2.59
39	380.86	2.58
40	391.56	2.59
41	409.75	2.61
42	398.16	2.60
43	393.19	2.59
44	396.92	2.60
45	380.08	2.58
46	390.49	2.59
47	380.55	2.58
48	381.28	2.58
49	353.43	2.55
50	391.27	2.59
51	352.04	2.55
52	351.06	2.55
53	371.31	2.57
54	352.77	2.55
55	364.14	2.56
56	338.57	2.53
57	339.75	2.53
58	334.34	2.52
59	318.20	2.50
60	330.87	2.52
61	339.50	2.53
62	322.13	2.51
63	324.15	2.51
64	314.09	2.50
65	341.91	2.53
66	326.69	2.51
67	323.76	2.51
68	318.82	2.50
69	309.94	2.49
70	301.52	2.48
71	290.59	2.46
72	299.48	2.48
73	285.10	2.45
74	310.69	2.49
75	306.26	2.49
76	292.40	2.47
77	291.58	2.46
78	262.72	2.42
79	299.91	2.48
80	288.86	2.46
81	281.31	2.45
82	291.20	2.46
83	266.67	2.43
84	294.95	2.47
85	254.96	2.41
86	263.90	2.42
87	275.09	2.44
88	270.94	2.43
89	241.82	2.38
90	258.99	2.41
91	261.35	2.42
92	259.80	2.41
93	250.46	2.40
94	260.66	2.42
95	253.98	2.40
96	245.44	2.39
97	244.14	2.39
98	232.45	2.37
99	249.69	2.40
100	250.82	2.40


==> data/img_sig_noise_mse_pso.dat <==
N	Mean	log10Mean	Median	Var	SD	Mean-SD	Mean+SD	Min	log10Min	Max	log10Max
2	1872.18	3.27	        1872.18	0.00	0.00	1872.18	1872.18	1872.18	3.27	        1872.18	3.27
3	1390.47	3.14	        1390.47	0.00	0.00	1390.47	1390.47	1390.47	3.14	        1390.47	3.14
4	1166.26	3.07	        1166.26	0.00	0.00	1166.26	1166.26	1166.26	3.07	        1166.26	3.07
5	709.29	2.85	        709.29	0.00	0.00	709.29	709.29	709.29	2.85	        709.29	2.85
6	641.95	2.81	        641.95	0.00	0.00	641.95	641.95	641.95	2.81	        641.95	2.81
7	581.16	2.76	        589.11	123.43	11.11	570.05	592.26	565.26	2.75	        589.73	2.77
8	512.76	2.71	        512.48	0.31	0.56	512.20	513.32	511.18	2.71	        514.91	2.71
9	485.92	2.69	        485.09	57.82	7.60	478.31	493.52	477.65	2.68	        500.90	2.70
10	454.99	2.66	        452.81	42.80	6.54	448.45	461.54	451.57	2.65	        474.21	2.68
11	439.07	2.64	        441.85	47.79	6.91	432.15	445.98	427.19	2.63	        452.31	2.66
12	422.14	2.63	        420.52	39.34	6.27	415.87	428.42	413.71	2.62	        437.63	2.64
13	411.17	2.61	        411.13	21.42	4.63	406.54	415.80	397.96	2.60	        425.27	2.63
14	400.07	2.60	        400.35	23.61	4.86	395.21	404.93	390.88	2.59	        411.88	2.61
15	386.91	2.59	        389.38	78.55	8.86	378.05	395.77	371.64	2.57	        402.09	2.60
16	369.67	2.57	        364.23	103.79	10.19	359.48	379.85	359.11	2.56	        397.24	2.60
17	360.33	2.56	        359.09	58.72	7.66	352.67	368.00	347.64	2.54	        383.85	2.58
18	351.07	2.55	        350.66	55.01	7.42	343.65	358.49	336.21	2.53	        365.26	2.56
19	341.24	2.53	        340.22	54.25	7.37	333.88	348.61	325.50	2.51	        357.50	2.55
20	332.17	2.52	        332.53	66.35	8.15	324.03	340.32	312.44	2.49	        350.30	2.54
21	328.01	2.52	        327.88	44.86	6.70	321.32	334.71	312.95	2.50	        342.54	2.53
22	320.00	2.51	        320.07	52.61	7.25	312.75	327.26	307.60	2.49	        335.84	2.53
23	313.53	2.50	        313.89	42.16	6.49	307.04	320.03	296.88	2.47	        333.69	2.52
24	309.05	2.49	        307.52	62.90	7.93	301.11	316.98	295.12	2.47	        327.95	2.52
25	305.60	2.49	        304.92	54.18	7.36	298.24	312.96	292.42	2.47	        328.77	2.52
26	299.25	2.48	        297.83	49.89	7.06	292.18	306.31	288.93	2.46	        318.03	2.50
27	295.26	2.47	        292.74	39.37	6.27	288.98	301.53	284.15	2.45	        311.56	2.49
28	292.13	2.47	        291.23	23.50	4.85	287.28	296.98	284.62	2.45	        311.87	2.49
29	290.74	2.46	        290.71	25.81	5.08	285.66	295.82	280.10	2.45	        303.95	2.48
30	286.25	2.46	        285.68	24.00	4.90	281.35	291.15	277.01	2.44	        300.15	2.48
31	284.98	2.45	        283.58	32.48	5.70	279.28	290.68	273.89	2.44	        302.30	2.48
32	281.89	2.45	        281.65	26.83	5.18	276.71	287.07	271.97	2.43	        295.08	2.47
33	281.00	2.45	        280.71	17.60	4.20	276.81	285.20	270.08	2.43	        293.87	2.47
34	277.76	2.44	        277.71	21.86	4.68	273.08	282.43	268.03	2.43	        291.82	2.47
35	274.80	2.44	        275.36	28.08	5.30	269.50	280.09	263.54	2.42	        290.13	2.46
36	273.42	2.44	        273.03	17.85	4.22	269.20	277.65	265.55	2.42	        283.86	2.45
37	270.20	2.43	        270.21	25.61	5.06	265.14	275.26	260.63	2.42	        283.18	2.45
38	267.23	2.43	        267.56	26.14	5.11	262.12	272.34	256.77	2.41	        277.68	2.44
39	264.15	2.42	        264.51	34.61	5.88	258.27	270.04	252.39	2.40	        280.59	2.45
40	262.20	2.42	        261.90	28.45	5.33	256.86	267.53	244.90	2.39	        273.72	2.44
41	260.66	2.42	        261.33	22.10	4.70	255.96	265.36	250.02	2.40	        271.11	2.43
42	257.96	2.41	        258.49	18.89	4.35	253.62	262.31	247.89	2.39	        267.46	2.43
43	255.09	2.41	        254.64	47.26	6.87	248.21	261.96	236.92	2.37	        272.83	2.44
44	252.91	2.40	        253.21	46.01	6.78	246.12	259.69	239.72	2.38	        267.07	2.43
45	251.69	2.40	        252.59	42.36	6.51	245.18	258.20	233.52	2.37	        262.51	2.42
46	249.06	2.40	        249.15	43.20	6.57	242.48	255.63	237.34	2.38	        265.42	2.42
47	246.32	2.39	        246.99	55.07	7.42	238.90	253.74	225.55	2.35	        259.06	2.41
48	244.93	2.39	        245.07	40.28	6.35	238.59	251.28	229.78	2.36	        259.79	2.41
49	241.46	2.38	        241.24	55.87	7.47	233.98	248.93	223.35	2.35	        258.95	2.41
50	242.26	2.38	        242.09	71.33	8.45	233.82	250.71	219.93	2.34	        262.93	2.42
51	238.02	2.38	        238.50	47.55	6.90	231.13	244.92	223.20	2.35	        255.09	2.41
52	233.33	2.37	        234.22	47.13	6.87	226.47	240.20	210.19	2.32	        249.80	2.40
53	233.58	2.37	        233.49	49.91	7.06	226.51	240.64	216.90	2.34	        250.00	2.40
54	231.19	2.36	        230.10	43.28	6.58	224.61	237.77	217.97	2.34	        248.09	2.39
55	228.32	2.36	        227.08	61.02	7.81	220.51	236.13	208.25	2.32	        246.20	2.39
56	224.83	2.35	        225.61	43.63	6.61	218.22	231.43	210.22	2.32	        235.07	2.37
57	224.72	2.35	        225.41	53.43	7.31	217.41	232.03	209.76	2.32	        240.17	2.38
58	220.54	2.34	        219.67	61.85	7.86	212.67	228.40	206.81	2.32	        244.58	2.39
59	217.09	2.34	        216.78	59.12	7.69	209.40	224.78	198.40	2.30	        237.17	2.38
60	212.69	2.33	        211.50	59.02	7.68	205.01	220.37	196.22	2.29	        229.98	2.36
61	213.20	2.33	        213.12	50.99	7.14	206.06	220.35	193.44	2.29	        239.36	2.38
62	209.47	2.32	        209.59	62.60	7.91	201.56	217.39	191.14	2.28	        223.53	2.35
63	209.75	2.32	        210.23	54.07	7.35	202.40	217.11	189.54	2.28	        223.76	2.35
64	204.29	2.31	        205.51	52.04	7.21	197.07	211.50	188.65	2.28	        219.01	2.34
65	204.60	2.31	        202.98	75.68	8.70	195.90	213.30	186.73	2.27	        226.66	2.36
66	202.24	2.31	        199.38	64.66	8.04	194.20	210.28	186.49	2.27	        225.46	2.35
67	198.02	2.30	        196.55	63.75	7.98	190.04	206.01	186.54	2.27	        216.90	2.34
68	196.57	2.29	        196.02	84.65	9.20	187.37	205.77	180.74	2.26	        216.52	2.34
69	196.19	2.29	        196.47	65.66	8.10	188.08	204.29	176.23	2.25	        212.81	2.33
70	193.08	2.29	        191.88	70.37	8.39	184.69	201.47	174.53	2.24	        212.21	2.33
71	189.68	2.28	        189.04	55.24	7.43	182.25	197.11	176.45	2.25	        206.62	2.32
72	189.04	2.28	        186.82	67.95	8.24	180.80	197.29	174.20	2.24	        209.38	2.32
73	188.60	2.28	        190.35	70.62	8.40	180.20	197.00	170.53	2.23	        205.25	2.31
74	185.36	2.27	        185.29	29.66	5.45	179.91	190.81	169.37	2.23	        197.80	2.30
75	181.56	2.26	        180.43	64.35	8.02	173.54	189.58	162.26	2.21	        210.01	2.32
76	182.19	2.26	        183.15	62.46	7.90	174.29	190.09	166.71	2.22	        195.39	2.29
77	180.48	2.26	        180.56	62.01	7.87	172.60	188.35	162.54	2.21	        195.15	2.29
78	176.72	2.25	        176.20	46.78	6.84	169.88	183.56	160.10	2.20	        195.15	2.29
79	172.95	2.24	        170.75	61.04	7.81	165.13	180.76	157.21	2.20	        192.27	2.28
80	170.87	2.23	        169.76	43.94	6.63	164.24	177.50	157.66	2.20	        189.61	2.28
81	171.88	2.24	        171.76	67.42	8.21	163.67	180.10	153.79	2.19	        192.49	2.28
82	168.27	2.23	        168.16	60.25	7.76	160.51	176.03	149.69	2.18	        182.48	2.26
83	167.10	2.22	        168.14	63.27	7.95	159.15	175.05	148.25	2.17	        187.41	2.27
84	167.99	2.23	        168.35	71.74	8.47	159.52	176.46	152.78	2.18	        189.79	2.28
85	165.20	2.22	        164.61	85.71	9.26	155.94	174.46	148.98	2.17	        198.33	2.30
86	165.73	2.22	        163.83	51.99	7.21	158.51	172.94	154.99	2.19	        185.48	2.27
87	159.06	2.20	        158.77	48.72	6.98	152.08	166.04	146.25	2.17	        175.15	2.24
88	160.55	2.21	        159.53	62.98	7.94	152.61	168.49	141.79	2.15	        180.70	2.26
89	157.91	2.20	        156.62	61.44	7.84	150.07	165.75	142.51	2.15	        176.34	2.25
90	156.27	2.19	        156.04	52.61	7.25	149.02	163.53	139.10	2.14	        172.14	2.24
91	156.08	2.19	        155.41	46.55	6.82	149.26	162.90	140.89	2.15	        171.89	2.24
92	154.75	2.19	        154.05	44.94	6.70	148.05	161.45	139.93	2.15	        168.75	2.23
93	153.42	2.19	        153.87	48.01	6.93	146.49	160.35	136.76	2.14	        176.08	2.25
94	150.63	2.18	        150.48	61.81	7.86	142.76	158.49	133.13	2.12	        166.52	2.22
95	150.58	2.18	        150.50	55.64	7.46	143.12	158.04	135.37	2.13	        171.05	2.23
96	146.72	2.17	        145.84	57.09	7.56	139.17	154.28	134.12	2.13	        163.35	2.21
97	147.14	2.17	        147.95	36.84	6.07	141.07	153.21	135.18	2.13	        162.38	2.21
98	144.95	2.16	        145.25	49.81	7.06	137.89	152.01	130.84	2.12	        162.60	2.21
99	141.50	2.15	        139.27	83.10	9.12	132.38	150.61	123.50	2.09	        167.76	2.22
100	142.21	2.15	        141.51	48.54	6.97	135.24	149.17	128.11	2.11	        164.89	2.22


==> data/sample_mse.dat <==
x		fx
0.001000	5.419027
0.002000	5.416177
0.003000	5.413326
0.004000	5.410473
0.005000	5.407619
0.006000	5.404763
0.007000	5.401906
0.008000	5.399048
0.009000	5.396188
0.010000	5.393327
0.011000	5.390464
0.012000	5.387600
0.013000	5.384735
0.014000	5.381868
0.015000	5.378999
0.016000	5.376130
0.017000	5.373258
0.018000	5.370385
0.019000	5.367511
0.020000	5.364636
0.021000	5.361759
0.022000	5.358880
0.023000	5.356000
0.024000	5.353119
0.025000	5.350236
0.026000	5.347352
0.027000	5.344466
0.028000	5.341579
0.029000	5.338690
0.030000	5.335800
0.031000	5.332908
0.032000	5.330015
0.033000	5.327121
0.034000	5.324225
0.035000	5.321327
0.036000	5.318428
0.037000	5.315528
0.038000	5.312626
0.039000	5.309723
0.040000	5.306818
0.041000	5.303912
0.042000	5.301004
0.043000	5.298095
0.044000	5.295185
0.045000	5.292272
0.046000	5.289359
0.047000	5.286444
0.048000	5.283527
0.049000	5.280609
0.050000	5.277690
0.051000	5.274769
0.052000	5.271847
0.053000	5.268923
0.054000	5.265997
0.055000	5.263070
0.056000	5.260142
0.057000	5.257212
0.058000	5.254281
0.059000	5.251348
0.060000	5.248414
0.061000	5.245478
0.062000	5.242541
0.063000	5.239602
0.064000	5.236662
0.065000	5.233720
0.066000	5.230777
0.067000	5.227832
0.068000	5.224886
0.069000	5.221938
0.070000	5.218989
0.071000	5.216038
0.072000	5.213086
0.073000	5.210132
0.074000	5.207177
0.075000	5.204220
0.076000	5.201261
0.077000	5.198302
0.078000	5.195340
0.079000	5.192378
0.080000	5.189413
0.081000	5.186447
0.082000	5.183480
0.083000	5.180511
0.084000	5.177541
0.085000	5.174569
0.086000	5.171596
0.087000	5.168621
0.088000	5.165644
0.089000	5.162666
0.090000	5.159687
0.091000	5.156706
0.092000	5.153723
0.093000	5.150739
0.094000	5.147753
0.095000	5.144766
0.096000	5.141778
0.097000	5.138787
0.098000	5.135796
0.099000	5.132802
0.100000	5.129808
0.101000	5.126811
0.102000	5.123813
0.103000	5.120814
0.104000	5.117813
0.105000	5.114811
0.106000	5.111807
0.107000	5.108801
0.108000	5.105794
0.109000	5.102785
0.110000	5.099775
0.111000	5.096763
0.112000	5.093750
0.113000	5.090735
0.114000	5.087719
0.115000	5.084701
0.116000	5.081681
0.117000	5.078660
0.118000	5.075638
0.119000	5.072613
0.120000	5.069588
0.121000	5.066560
0.122000	5.063531
0.123000	5.060501
0.124000	5.057469
0.125000	5.054435
0.126000	5.051400
0.127000	5.048364
0.128000	5.045325
0.129000	5.042286
0.130000	5.039244
0.131000	5.036201
0.132000	5.033157
0.133000	5.030111
0.134000	5.027063
0.135000	5.024014
0.136000	5.020963
0.137000	5.017910
0.138000	5.014856
0.139000	5.011801
0.140000	5.008744
0.141000	5.005685
0.142000	5.002624
0.143000	4.999562
0.144000	4.996499
0.145000	4.993434
0.146000	4.990367
0.147000	4.987299
0.148000	4.984229
0.149000	4.981157
0.150000	4.978084
0.151000	4.975010
0.152000	4.971933
0.153000	4.968856
0.154000	4.965776
0.155000	4.962695
0.156000	4.959612
0.157000	4.956528
0.158000	4.953442
0.159000	4.950355
0.160000	4.947266
0.161000	4.944175
0.162000	4.941083
0.163000	4.937989
0.164000	4.934893
0.165000	4.931796
0.166000	4.928697
0.167000	4.925597
0.168000	4.922495
0.169000	4.919391
0.170000	4.916286
0.171000	4.913179
0.172000	4.910071
0.173000	4.906960
0.174000	4.903849
0.175000	4.900735
0.176000	4.897620
0.177000	4.894504
0.178000	4.891385
0.179000	4.888266
0.180000	4.885144
0.181000	4.882021
0.182000	4.878896
0.183000	4.875770
0.184000	4.872642
0.185000	4.869512
0.186000	4.866380
0.187000	4.863247
0.188000	4.860113
0.189000	4.856977
0.190000	4.853839
0.191000	4.850699
0.192000	4.847558
0.193000	4.844415
0.194000	4.841270
0.195000	4.838124
0.196000	4.834976
0.197000	4.831827
0.198000	4.828676
0.199000	4.825523
0.200000	4.822368
0.201000	4.819212
0.202000	4.816055
0.203000	4.812895
0.204000	4.809734
0.205000	4.806571
0.206000	4.803407
0.207000	4.800241
0.208000	4.797073
0.209000	4.793903
0.210000	4.790732
0.211000	4.787559
0.212000	4.784385
0.213000	4.781209
0.214000	4.778031
0.215000	4.774851
0.216000	4.771670
0.217000	4.768487
0.218000	4.765303
0.219000	4.762117
0.220000	4.758929
0.221000	4.755739
0.222000	4.752548
0.223000	4.749355
0.224000	4.746160
0.225000	4.742964
0.226000	4.739766
0.227000	4.736566
0.228000	4.733364
0.229000	4.730161
0.230000	4.726956
0.231000	4.723750
0.232000	4.720541
0.233000	4.717331
0.234000	4.714120
0.235000	4.710906
0.236000	4.707691
0.237000	4.704474
0.238000	4.701256
0.239000	4.698036
0.240000	4.694814
0.241000	4.691590
0.242000	4.688365
0.243000	4.685138
0.244000	4.681909
0.245000	4.678678
0.246000	4.675446
0.247000	4.672212
0.248000	4.668977
0.249000	4.665739
0.250000	4.662500
0.251000	4.659259
0.252000	4.656017
0.253000	4.652772
0.254000	4.649526
0.255000	4.646278
0.256000	4.643029
0.257000	4.639778
0.258000	4.636525
0.259000	4.633270
0.260000	4.630013
0.261000	4.626755
0.262000	4.623495
0.263000	4.620233
0.264000	4.616970
0.265000	4.613705
0.266000	4.610438
0.267000	4.607169
0.268000	4.603899
0.269000	4.600627
0.270000	4.597353
0.271000	4.594077
0.272000	4.590799
0.273000	4.587520
0.274000	4.584239
0.275000	4.580956
0.276000	4.577672
0.277000	4.574386
0.278000	4.571098
0.279000	4.567808
0.280000	4.564516
0.281000	4.561223
0.282000	4.557928
0.283000	4.554631
0.284000	4.551332
0.285000	4.548032
0.286000	4.544729
0.287000	4.541425
0.288000	4.538120
0.289000	4.534812
0.290000	4.531503
0.291000	4.528192
0.292000	4.524879
0.293000	4.521564
0.294000	4.518247
0.295000	4.514929
0.296000	4.511609
0.297000	4.508287
0.298000	4.504964
0.299000	4.501638
0.300000	4.498311
0.301000	4.494982
0.302000	4.491651
0.303000	4.488318
0.304000	4.484984
0.305000	4.481647
0.306000	4.478309
0.307000	4.474970
0.308000	4.471628
0.309000	4.468284
0.310000	4.464939
0.311000	4.461592
0.312000	4.458243
0.313000	4.454892
0.314000	4.451540
0.315000	4.448185
0.316000	4.444829
0.317000	4.441471
0.318000	4.438111
0.319000	4.434749
0.320000	4.431386
0.321000	4.428021
0.322000	4.424653
0.323000	4.421284
0.324000	4.417913
0.325000	4.414541
0.326000	4.411166
0.327000	4.407790
0.328000	4.404412
0.329000	4.401032
0.330000	4.397650
0.331000	4.394266
0.332000	4.390881
0.333000	4.387493
0.334000	4.384104
0.335000	4.380713
0.336000	4.377320
0.337000	4.373925
0.338000	4.370528
0.339000	4.367130
0.340000	4.363730
0.341000	4.360327
0.342000	4.356923
0.343000	4.353517
0.344000	4.350109
0.345000	4.346700
0.346000	4.343288
0.347000	4.339875
0.348000	4.336459
0.349000	4.333042
0.350000	4.329623
0.351000	4.326202
0.352000	4.322780
0.353000	4.319355
0.354000	4.315928
0.355000	4.312500
0.356000	4.309070
0.357000	4.305638
0.358000	4.302203
0.359000	4.298768
0.360000	4.295330
0.361000	4.291890
0.362000	4.288448
0.363000	4.285005
0.364000	4.281559
0.365000	4.278112
0.366000	4.274663
0.367000	4.271212
0.368000	4.267759
0.369000	4.264304
0.370000	4.260847
0.371000	4.257388
0.372000	4.253928
0.373000	4.250465
0.374000	4.247001
0.375000	4.243534
0.376000	4.240066
0.377000	4.236596
0.378000	4.233124
0.379000	4.229650
0.380000	4.226174
0.381000	4.222696
0.382000	4.219216
0.383000	4.215735
0.384000	4.212251
0.385000	4.208766
0.386000	4.205278
0.387000	4.201789
0.388000	4.198297
0.389000	4.194804
0.390000	4.191309
0.391000	4.187812
0.392000	4.184313
0.393000	4.180812
0.394000	4.177309
0.395000	4.173804
0.396000	4.170297
0.397000	4.166788
0.398000	4.163277
0.399000	4.159765
0.400000	4.156250
0.401000	4.152733
0.402000	4.149215
0.403000	4.145694
0.404000	4.142172
0.405000	4.138647
0.406000	4.135121
0.407000	4.131593
0.408000	4.128062
0.409000	4.124530
0.410000	4.120996
0.411000	4.117460
0.412000	4.113921
0.413000	4.110381
0.414000	4.106839
0.415000	4.103295
0.416000	4.099749
0.417000	4.096201
0.418000	4.092651
0.419000	4.089099
0.420000	4.085545
0.421000	4.081989
0.422000	4.078431
0.423000	4.074871
0.424000	4.071309
0.425000	4.067745
0.426000	4.064179
0.427000	4.060611
0.428000	4.057041
0.429000	4.053469
0.430000	4.049895
0.431000	4.046319
0.432000	4.042741
0.433000	4.039161
0.434000	4.035579
0.435000	4.031995
0.436000	4.028409
0.437000	4.024821
0.438000	4.021231
0.439000	4.017639
0.440000	4.014045
0.441000	4.010449
0.442000	4.006851
0.443000	4.003251
0.444000	3.999648
0.445000	3.996044
0.446000	3.992438
0.447000	3.988830
0.448000	3.985220
0.449000	3.981607
0.450000	3.977993
0.451000	3.974377
0.452000	3.970758
0.453000	3.967138
0.454000	3.963515
0.455000	3.959891
0.456000	3.956264
0.457000	3.952635
0.458000	3.949005
0.459000	3.945372
0.460000	3.941737
0.461000	3.938100
0.462000	3.934462
0.463000	3.930821
0.464000	3.927178
0.465000	3.923533
0.466000	3.919885
0.467000	3.916236
0.468000	3.912585
0.469000	3.908932
0.470000	3.905276
0.471000	3.901619
0.472000	3.897959
0.473000	3.894298
0.474000	3.890634
0.475000	3.886968
0.476000	3.883300
0.477000	3.879630
0.478000	3.875958
0.479000	3.872284
0.480000	3.868608
0.481000	3.864930
0.482000	3.861249
0.483000	3.857567
0.484000	3.853882
0.485000	3.850196
0.486000	3.846507
0.487000	3.842816
0.488000	3.839123
0.489000	3.835428
0.490000	3.831731
0.491000	3.828031
0.492000	3.824330
0.493000	3.820627
0.494000	3.816921
0.495000	3.813213
0.496000	3.809503
0.497000	3.805791
0.498000	3.802077
0.499000	3.798361
0.500000	3.794643
0.501000	3.790922
0.502000	3.787200
0.503000	3.783475
0.504000	3.779748
0.505000	3.776019
0.506000	3.772288
0.507000	3.768555
0.508000	3.764820
0.509000	3.761082
0.510000	3.757342
0.511000	3.753601
0.512000	3.749857
0.513000	3.746111
0.514000	3.742362
0.515000	3.738612
0.516000	3.734859
0.517000	3.731105
0.518000	3.727348
0.519000	3.723589
0.520000	3.719828
0.521000	3.716064
0.522000	3.712299
0.523000	3.708531
0.524000	3.704761
0.525000	3.700989
0.526000	3.697215
0.527000	3.693439
0.528000	3.689660
0.529000	3.685879
0.530000	3.682097
0.531000	3.678311
0.532000	3.674524
0.533000	3.670735
0.534000	3.666943
0.535000	3.663149
0.536000	3.659353
0.537000	3.655555
0.538000	3.651755
0.539000	3.647952
0.540000	3.644147
0.541000	3.640340
0.542000	3.636531
0.543000	3.632720
0.544000	3.628906
0.545000	3.625090
0.546000	3.621272
0.547000	3.617452
0.548000	3.613630
0.549000	3.609805
0.550000	3.605978
0.551000	3.602149
0.552000	3.598318
0.553000	3.594484
0.554000	3.590649
0.555000	3.586811
0.556000	3.582970
0.557000	3.579128
0.558000	3.575283
0.559000	3.571436
0.560000	3.567587
0.561000	3.563736
0.562000	3.559882
0.563000	3.556026
0.564000	3.552168
0.565000	3.548308
0.566000	3.544445
0.567000	3.540580
0.568000	3.536713
0.569000	3.532844
0.570000	3.528972
0.571000	3.525098
0.572000	3.521222
0.573000	3.517344
0.574000	3.513463
0.575000	3.509580
0.576000	3.505695
0.577000	3.501808
0.578000	3.497918
0.579000	3.494026
0.580000	3.490132
0.581000	3.486235
0.582000	3.482336
0.583000	3.478435
0.584000	3.474532
0.585000	3.470626
0.586000	3.466718
0.587000	3.462808
0.588000	3.458895
0.589000	3.454980
0.590000	3.451063
0.591000	3.447144
0.592000	3.443222
0.593000	3.439298
0.594000	3.435371
0.595000	3.431443
0.596000	3.427512
0.597000	3.423578
0.598000	3.419643
0.599000	3.415705
0.600000	3.411765
0.601000	3.407822
0.602000	3.403877
0.603000	3.399930
0.604000	3.395981
0.605000	3.392029
0.606000	3.388075
0.607000	3.384118
0.608000	3.380159
0.609000	3.376198
0.610000	3.372235
0.611000	3.368269
0.612000	3.364300
0.613000	3.360330
0.614000	3.356357
0.615000	3.352382
0.616000	3.348404
0.617000	3.344424
0.618000	3.340442
0.619000	3.336457
0.620000	3.332470
0.621000	3.328481
0.622000	3.324489
0.623000	3.320495
0.624000	3.316499
0.625000	3.312500
0.626000	3.308499
0.627000	3.304495
0.628000	3.300489
0.629000	3.296481
0.630000	3.292470
0.631000	3.288457
0.632000	3.284442
0.633000	3.280424
0.634000	3.276404
0.635000	3.272381
0.636000	3.268356
0.637000	3.264329
0.638000	3.260299
0.639000	3.256267
0.640000	3.252232
0.641000	3.248195
0.642000	3.244156
0.643000	3.240114
0.644000	3.236070
0.645000	3.232023
0.646000	3.227974
0.647000	3.223923
0.648000	3.219869
0.649000	3.215812
0.650000	3.211754
0.651000	3.207693
0.652000	3.203629
0.653000	3.199563
0.654000	3.195495
0.655000	3.191424
0.656000	3.187350
0.657000	3.183275
0.658000	3.179197
0.659000	3.175116
0.660000	3.171033
0.661000	3.166947
0.662000	3.162859
0.663000	3.158769
0.664000	3.154676
0.665000	3.150581
0.666000	3.146483
0.667000	3.142383
0.668000	3.138280
0.669000	3.134175
0.670000	3.130068
0.671000	3.125957
0.672000	3.121845
0.673000	3.117730
0.674000	3.113612
0.675000	3.109492
0.676000	3.105370
0.677000	3.101245
0.678000	3.097118
0.679000	3.092988
0.680000	3.088855
0.681000	3.084721
0.682000	3.080583
0.683000	3.076443
0.684000	3.072301
0.685000	3.068156
0.686000	3.064009
0.687000	3.059859
0.688000	3.055707
0.689000	3.051552
0.690000	3.047394
0.691000	3.043234
0.692000	3.039072
0.693000	3.034907
0.694000	3.030740
0.695000	3.026570
0.696000	3.022397
0.697000	3.018222
0.698000	3.014045
0.699000	3.009864
0.700000	3.005682
0.701000	3.001497
0.702000	2.997309
0.703000	2.993119
0.704000	2.988926
0.705000	2.984731
0.706000	2.980533
0.707000	2.976332
0.708000	2.972129
0.709000	2.967924
0.710000	2.963716
0.711000	2.959505
0.712000	2.955292
0.713000	2.951076
0.714000	2.946858
0.715000	2.942637
0.716000	2.938414
0.717000	2.934187
0.718000	2.929959
0.719000	2.925728
0.720000	2.921494
0.721000	2.917258
0.722000	2.913019
0.723000	2.908777
0.724000	2.904533
0.725000	2.900286
0.726000	2.896037
0.727000	2.891785
0.728000	2.887531
0.729000	2.883273
0.730000	2.879014
0.731000	2.874751
0.732000	2.870487
0.733000	2.866219
0.734000	2.861949
0.735000	2.857676
0.736000	2.853401
0.737000	2.849123
0.738000	2.844842
0.739000	2.840559
0.740000	2.836273
0.741000	2.831985
0.742000	2.827693
0.743000	2.823400
0.744000	2.819103
0.745000	2.814804
0.746000	2.810502
0.747000	2.806198
0.748000	2.801891
0.749000	2.797582
0.750000	2.793269
0.751000	2.788954
0.752000	2.784637
0.753000	2.780316
0.754000	2.775994
0.755000	2.771668
0.756000	2.767340
0.757000	2.763009
0.758000	2.758675
0.759000	2.754339
0.760000	2.750000
0.761000	2.745658
0.762000	2.741314
0.763000	2.736967
0.764000	2.732617
0.765000	2.728265
0.766000	2.723910
0.767000	2.719552
0.768000	2.715192
0.769000	2.710829
0.770000	2.706463
0.771000	2.702094
0.772000	2.697723
0.773000	2.693349
0.774000	2.688972
0.775000	2.684593
0.776000	2.680211
0.777000	2.675826
0.778000	2.671439
0.779000	2.667048
0.780000	2.662655
0.781000	2.658260
0.782000	2.653861
0.783000	2.649460
0.784000	2.645056
0.785000	2.640649
0.786000	2.636240
0.787000	2.631828
0.788000	2.627413
0.789000	2.622995
0.790000	2.618575
0.791000	2.614152
0.792000	2.609726
0.793000	2.605297
0.794000	2.600866
0.795000	2.596431
0.796000	2.591994
0.797000	2.587555
0.798000	2.583112
0.799000	2.578667
0.800000	2.574219
0.801000	2.569768
0.802000	2.565314
0.803000	2.560858
0.804000	2.556399
0.805000	2.551937
0.806000	2.547472
0.807000	2.543004
0.808000	2.538534
0.809000	2.534061
0.810000	2.529585
0.811000	2.525106
0.812000	2.520624
0.813000	2.516140
0.814000	2.511653
0.815000	2.507162
0.816000	2.502670
0.817000	2.498174
0.818000	2.493675
0.819000	2.489174
0.820000	2.484670
0.821000	2.480163
0.822000	2.475653
0.823000	2.471140
0.824000	2.466625
0.825000	2.462106
0.826000	2.457585
0.827000	2.453061
0.828000	2.448534
0.829000	2.444004
0.830000	2.439472
0.831000	2.434936
0.832000	2.430398
0.833000	2.425856
0.834000	2.421312
0.835000	2.416765
0.836000	2.412216
0.837000	2.407663
0.838000	2.403107
0.839000	2.398549
0.840000	2.393987
0.841000	2.389423
0.842000	2.384856
0.843000	2.380286
0.844000	2.375713
0.845000	2.371137
0.846000	2.366558
0.847000	2.361977
0.848000	2.357392
0.849000	2.352805
0.850000	2.348214
0.851000	2.343621
0.852000	2.339025
0.853000	2.334426
0.854000	2.329824
0.855000	2.325219
0.856000	2.320611
0.857000	2.316000
0.858000	2.311386
0.859000	2.306769
0.860000	2.302150
0.861000	2.297527
0.862000	2.292902
0.863000	2.288273
0.864000	2.283642
0.865000	2.279007
0.866000	2.274370
0.867000	2.269729
0.868000	2.265086
0.869000	2.260440
0.870000	2.255791
0.871000	2.251139
0.872000	2.246483
0.873000	2.241825
0.874000	2.237164
0.875000	2.232500
0.876000	2.227833
0.877000	2.223163
0.878000	2.218490
0.879000	2.213814
0.880000	2.209135
0.881000	2.204453
0.882000	2.199767
0.883000	2.195079
0.884000	2.190388
0.885000	2.185694
0.886000	2.180997
0.887000	2.176297
0.888000	2.171594
0.889000	2.166888
0.890000	2.162178
0.891000	2.157466
0.892000	2.152751
0.893000	2.148033
0.894000	2.143311
0.895000	2.138587
0.896000	2.133860
0.897000	2.129129
0.898000	2.124396
0.899000	2.119659
0.900000	2.114919
0.901000	2.110177
0.902000	2.105431
0.903000	2.100682
0.904000	2.095930
0.905000	2.091175
0.906000	2.086417
0.907000	2.081656
0.908000	2.076892
0.909000	2.072125
0.910000	2.067354
0.911000	2.062581
0.912000	2.057804
0.913000	2.053025
0.914000	2.048242
0.915000	2.043456
0.916000	2.038667
0.917000	2.033875
0.918000	2.029080
0.919000	2.024282
0.920000	2.019481
0.921000	2.014676
0.922000	2.009868
0.923000	2.005058
0.924000	2.000244
0.925000	1.995427
0.926000	1.990607
0.927000	1.985783
0.928000	1.980957
0.929000	1.976127
0.930000	1.971295
0.931000	1.966459
0.932000	1.961620
0.933000	1.956778
0.934000	1.951932
0.935000	1.947084
0.936000	1.942232
0.937000	1.937378
0.938000	1.932520
0.939000	1.927658
0.940000	1.922794
0.941000	1.917927
0.942000	1.913056
0.943000	1.908182
0.944000	1.903305
0.945000	1.898425
0.946000	1.893541
0.947000	1.888655
0.948000	1.883765
0.949000	1.878872
0.950000	1.873975
0.951000	1.869076
0.952000	1.864173
0.953000	1.859267
0.954000	1.854358
0.955000	1.849446
0.956000	1.844530
0.957000	1.839611
0.958000	1.834689
0.959000	1.829764
0.960000	1.824836
0.961000	1.819904
0.962000	1.814969
0.963000	1.810030
0.964000	1.805089
0.965000	1.800144
0.966000	1.795196
0.967000	1.790245
0.968000	1.785290
0.969000	1.780332
0.970000	1.775371
0.971000	1.770407
0.972000	1.765439
0.973000	1.760468
0.974000	1.755494
0.975000	1.750517
0.976000	1.745536
0.977000	1.740552
0.978000	1.735564
0.979000	1.730573
0.980000	1.725579
0.981000	1.720582
0.982000	1.715582
0.983000	1.710578
0.984000	1.705570
0.985000	1.700560
0.986000	1.695546
0.987000	1.690529
0.988000	1.685508
0.989000	1.680484
0.990000	1.675457
0.991000	1.670426
0.992000	1.665392
0.993000	1.660355
0.994000	1.655314
0.995000	1.650270
0.996000	1.645223
0.997000	1.640172
0.998000	1.635118
0.999000	1.630061
1.000000	1.625000
1.001000	1.625561
1.002000	1.626117
1.003000	1.626670
1.004000	1.627220
1.005000	1.627765
1.006000	1.628307
1.007000	1.628845
1.008000	1.629379
1.009000	1.629910
1.010000	1.630437
1.011000	1.630960
1.012000	1.631479
1.013000	1.631995
1.014000	1.632507
1.015000	1.633016
1.016000	1.633521
1.017000	1.634022
1.018000	1.634519
1.019000	1.635013
1.020000	1.635503
1.021000	1.635990
1.022000	1.636473
1.023000	1.636952
1.024000	1.637428
1.025000	1.637900
1.026000	1.638368
1.027000	1.638833
1.028000	1.639295
1.029000	1.639752
1.030000	1.640207
1.031000	1.640657
1.032000	1.641105
1.033000	1.641548
1.034000	1.641988
1.035000	1.642425
1.036000	1.642858
1.037000	1.643288
1.038000	1.643714
1.039000	1.644136
1.040000	1.644556
1.041000	1.644971
1.042000	1.645383
1.043000	1.645792
1.044000	1.646198
1.045000	1.646599
1.046000	1.646998
1.047000	1.647393
1.048000	1.647784
1.049000	1.648173
1.050000	1.648557
1.051000	1.648939
1.052000	1.649317
1.053000	1.649691
1.054000	1.650062
1.055000	1.650430
1.056000	1.650795
1.057000	1.651156
1.058000	1.651513
1.059000	1.651868
1.060000	1.652219
1.061000	1.652567
1.062000	1.652911
1.063000	1.653252
1.064000	1.653590
1.065000	1.653924
1.066000	1.654255
1.067000	1.654583
1.068000	1.654908
1.069000	1.655229
1.070000	1.655547
1.071000	1.655862
1.072000	1.656174
1.073000	1.656482
1.074000	1.656787
1.075000	1.657089
1.076000	1.657387
1.077000	1.657682
1.078000	1.657974
1.079000	1.658263
1.080000	1.658549
1.081000	1.658831
1.082000	1.659111
1.083000	1.659387
1.084000	1.659660
1.085000	1.659929
1.086000	1.660196
1.087000	1.660459
1.088000	1.660719
1.089000	1.660976
1.090000	1.661230
1.091000	1.661481
1.092000	1.661729
1.093000	1.661973
1.094000	1.662214
1.095000	1.662453
1.096000	1.662688
1.097000	1.662920
1.098000	1.663149
1.099000	1.663374
1.100000	1.663597
1.101000	1.663817
1.102000	1.664033
1.103000	1.664247
1.104000	1.664457
1.105000	1.664665
1.106000	1.664869
1.107000	1.665070
1.108000	1.665268
1.109000	1.665463
1.110000	1.665655
1.111000	1.665845
1.112000	1.666031
1.113000	1.666214
1.114000	1.666394
1.115000	1.666571
1.116000	1.666745
1.117000	1.666916
1.118000	1.667084
1.119000	1.667249
1.120000	1.667411
1.121000	1.667570
1.122000	1.667726
1.123000	1.667879
1.124000	1.668029
1.125000	1.668176
1.126000	1.668321
1.127000	1.668462
1.128000	1.668600
1.129000	1.668736
1.130000	1.668868
1.131000	1.668998
1.132000	1.669124
1.133000	1.669248
1.134000	1.669369
1.135000	1.669487
1.136000	1.669602
1.137000	1.669714
1.138000	1.669823
1.139000	1.669929
1.140000	1.670033
1.141000	1.670133
1.142000	1.670231
1.143000	1.670326
1.144000	1.670418
1.145000	1.670507
1.146000	1.670593
1.147000	1.670677
1.148000	1.670757
1.149000	1.670835
1.150000	1.670910
1.151000	1.670982
1.152000	1.671051
1.153000	1.671117
1.154000	1.671181
1.155000	1.671242
1.156000	1.671299
1.157000	1.671355
1.158000	1.671407
1.159000	1.671456
1.160000	1.671503
1.161000	1.671547
1.162000	1.671588
1.163000	1.671627
1.164000	1.671662
1.165000	1.671695
1.166000	1.671725
1.167000	1.671752
1.168000	1.671777
1.169000	1.671799
1.170000	1.671818
1.171000	1.671834
1.172000	1.671848
1.173000	1.671859
1.174000	1.671867
1.175000	1.671872
1.176000	1.671875
1.177000	1.671875
1.178000	1.671872
1.179000	1.671866
1.180000	1.671858
1.181000	1.671847
1.182000	1.671834
1.183000	1.671817
1.184000	1.671798
1.185000	1.671777
1.186000	1.671752
1.187000	1.671725
1.188000	1.671695
1.189000	1.671663
1.190000	1.671628
1.191000	1.671590
1.192000	1.671550
1.193000	1.671507
1.194000	1.671461
1.195000	1.671412
1.196000	1.671361
1.197000	1.671308
1.198000	1.671251
1.199000	1.671193
1.200000	1.671131
1.201000	1.671067
1.202000	1.671000
1.203000	1.670930
1.204000	1.670858
1.205000	1.670784
1.206000	1.670706
1.207000	1.670627
1.208000	1.670544
1.209000	1.670459
1.210000	1.670371
1.211000	1.670281
1.212000	1.670188
1.213000	1.670093
1.214000	1.669995
1.215000	1.669894
1.216000	1.669791
1.217000	1.669685
1.218000	1.669577
1.219000	1.669466
1.220000	1.669352
1.221000	1.669236
1.222000	1.669118
1.223000	1.668996
1.224000	1.668873
1.225000	1.668747
1.226000	1.668618
1.227000	1.668486
1.228000	1.668353
1.229000	1.668216
1.230000	1.668077
1.231000	1.667936
1.232000	1.667792
1.233000	1.667645
1.234000	1.667496
1.235000	1.667345
1.236000	1.667191
1.237000	1.667034
1.238000	1.666875
1.239000	1.666714
1.240000	1.666550
1.241000	1.666383
1.242000	1.666214
1.243000	1.666043
1.244000	1.665869
1.245000	1.665692
1.246000	1.665513
1.247000	1.665332
1.248000	1.665148
1.249000	1.664962
1.250000	1.664773
1.251000	1.664581
1.252000	1.664388
1.253000	1.664191
1.254000	1.663993
1.255000	1.663792
1.256000	1.663588
1.257000	1.663382
1.258000	1.663173
1.259000	1.662962
1.260000	1.662749
1.261000	1.662533
1.262000	1.662315
1.263000	1.662094
1.264000	1.661871
1.265000	1.661646
1.266000	1.661418
1.267000	1.661187
1.268000	1.660955
1.269000	1.660719
1.270000	1.660482
1.271000	1.660242
1.272000	1.659999
1.273000	1.659754
1.274000	1.659507
1.275000	1.659258
1.276000	1.659005
1.277000	1.658751
1.278000	1.658494
1.279000	1.658235
1.280000	1.657973
1.281000	1.657709
1.282000	1.657443
1.283000	1.657174
1.284000	1.656903
1.285000	1.656630
1.286000	1.656354
1.287000	1.656075
1.288000	1.655795
1.289000	1.655512
1.290000	1.655226
1.291000	1.654939
1.292000	1.654649
1.293000	1.654356
1.294000	1.654062
1.295000	1.653764
1.296000	1.653465
1.297000	1.653163
1.298000	1.652859
1.299000	1.652552
1.300000	1.652244
1.301000	1.651932
1.302000	1.651619
1.303000	1.651303
1.304000	1.650985
1.305000	1.650664
1.306000	1.650342
1.307000	1.650016
1.308000	1.649689
1.309000	1.649359
1.310000	1.649027
1.311000	1.648693
1.312000	1.648356
1.313000	1.648017
1.314000	1.647675
1.315000	1.647332
1.316000	1.646986
1.317000	1.646638
1.318000	1.646287
1.319000	1.645934
1.320000	1.645579
1.321000	1.645221
1.322000	1.644862
1.323000	1.644500
1.324000	1.644135
1.325000	1.643769
1.326000	1.643400
1.327000	1.643029
1.328000	1.642655
1.329000	1.642279
1.330000	1.641901
1.331000	1.641521
1.332000	1.641139
1.333000	1.640754
1.334000	1.640367
1.335000	1.639977
1.336000	1.639586
1.337000	1.639192
1.338000	1.638796
1.339000	1.638397
1.340000	1.637997
1.341000	1.637594
1.342000	1.637188
1.343000	1.636781
1.344000	1.636371
1.345000	1.635959
1.346000	1.635545
1.347000	1.635129
1.348000	1.634710
1.349000	1.634289
1.350000	1.633866
1.351000	1.633441
1.352000	1.633013
1.353000	1.632583
1.354000	1.632151
1.355000	1.631717
1.356000	1.631280
1.357000	1.630842
1.358000	1.630401
1.359000	1.629957
1.360000	1.629512
1.361000	1.629064
1.362000	1.628615
1.363000	1.628162
1.364000	1.627708
1.365000	1.627252
1.366000	1.626793
1.367000	1.626332
1.368000	1.625869
1.369000	1.625403
1.370000	1.624936
1.371000	1.624466
1.372000	1.623994
1.373000	1.623520
1.374000	1.623044
1.375000	1.622565
1.376000	1.622084
1.377000	1.621601
1.378000	1.621116
1.379000	1.620629
1.380000	1.620139
1.381000	1.619647
1.382000	1.619153
1.383000	1.618657
1.384000	1.618159
1.385000	1.617659
1.386000	1.617156
1.387000	1.616651
1.388000	1.616144
1.389000	1.615635
1.390000	1.615123
1.391000	1.614610
1.392000	1.614094
1.393000	1.613576
1.394000	1.613056
1.395000	1.612534
1.396000	1.612009
1.397000	1.611483
1.398000	1.610954
1.399000	1.610423
1.400000	1.609890
1.401000	1.609355
1.402000	1.608817
1.403000	1.608278
1.404000	1.607736
1.405000	1.607192
1.406000	1.606646
1.407000	1.606098
1.408000	1.605548
1.409000	1.604995
1.410000	1.604440
1.411000	1.603884
1.412000	1.603325
1.413000	1.602764
1.414000	1.602200
1.415000	1.601635
1.416000	1.601067
1.417000	1.600498
1.418000	1.599926
1.419000	1.599352
1.420000	1.598776
1.421000	1.598198
1.422000	1.597617
1.423000	1.597035
1.424000	1.596450
1.425000	1.595863
1.426000	1.595274
1.427000	1.594683
1.428000	1.594090
1.429000	1.593495
1.430000	1.592897
1.431000	1.592298
1.432000	1.591696
1.433000	1.591092
1.434000	1.590486
1.435000	1.589878
1.436000	1.589268
1.437000	1.588655
1.438000	1.588041
1.439000	1.587424
1.440000	1.586806
1.441000	1.586185
1.442000	1.585562
1.443000	1.584937
1.444000	1.584310
1.445000	1.583680
1.446000	1.583049
1.447000	1.582415
1.448000	1.581780
1.449000	1.581142
1.450000	1.580502
1.451000	1.579860
1.452000	1.579216
1.453000	1.578570
1.454000	1.577921
1.455000	1.577271
1.456000	1.576619
1.457000	1.575964
1.458000	1.575307
1.459000	1.574648
1.460000	1.573987
1.461000	1.573324
1.462000	1.572659
1.463000	1.571992
1.464000	1.571323
1.465000	1.570651
1.466000	1.569978
1.467000	1.569302
1.468000	1.568624
1.469000	1.567945
1.470000	1.567263
1.471000	1.566579
1.472000	1.565892
1.473000	1.565204
1.474000	1.564514
1.475000	1.563822
1.476000	1.563127
1.477000	1.562430
1.478000	1.561732
1.479000	1.561031
1.480000	1.560328
1.481000	1.559623
1.482000	1.558916
1.483000	1.558207
1.484000	1.557496
1.485000	1.556783
1.486000	1.556067
1.487000	1.555350
1.488000	1.554630
1.489000	1.553909
1.490000	1.553185
1.491000	1.552459
1.492000	1.551731
1.493000	1.551001
1.494000	1.550269
1.495000	1.549535
1.496000	1.548799
1.497000	1.548061
1.498000	1.547320
1.499000	1.546578
1.500000	1.545833
1.501000	1.545087
1.502000	1.544338
1.503000	1.543587
1.504000	1.542834
1.505000	1.542080
1.506000	1.541323
1.507000	1.540564
1.508000	1.539802
1.509000	1.539039
1.510000	1.538274
1.511000	1.537507
1.512000	1.536737
1.513000	1.535966
1.514000	1.535192
1.515000	1.534416
1.516000	1.533639
1.517000	1.532859
1.518000	1.532077
1.519000	1.531293
1.520000	1.530507
1.521000	1.529719
1.522000	1.528929
1.523000	1.528137
1.524000	1.527343
1.525000	1.526546
1.526000	1.525748
1.527000	1.524947
1.528000	1.524145
1.529000	1.523340
1.530000	1.522533
1.531000	1.521725
1.532000	1.520914
1.533000	1.520101
1.534000	1.519286
1.535000	1.518469
1.536000	1.517650
1.537000	1.516829
1.538000	1.516006
1.539000	1.515180
1.540000	1.514353
1.541000	1.513524
1.542000	1.512692
1.543000	1.511859
1.544000	1.511023
1.545000	1.510185
1.546000	1.509346
1.547000	1.508504
1.548000	1.507660
1.549000	1.506814
1.550000	1.505966
1.551000	1.505116
1.552000	1.504264
1.553000	1.503410
1.554000	1.502554
1.555000	1.501695
1.556000	1.500835
1.557000	1.499972
1.558000	1.499108
1.559000	1.498241
1.560000	1.497373
1.561000	1.496502
1.562000	1.495629
1.563000	1.494755
1.564000	1.493878
1.565000	1.492999
1.566000	1.492118
1.567000	1.491235
1.568000	1.490350
1.569000	1.489463
1.570000	1.488573
1.571000	1.487682
1.572000	1.486789
1.573000	1.485893
1.574000	1.484996
1.575000	1.484096
1.576000	1.483195
1.577000	1.482291
1.578000	1.481385
1.579000	1.480478
1.580000	1.479568
1.581000	1.478656
1.582000	1.477742
1.583000	1.476826
1.584000	1.475908
1.585000	1.474988
1.586000	1.474065
1.587000	1.473141
1.588000	1.472215
1.589000	1.471286
1.590000	1.470356
1.591000	1.469423
1.592000	1.468489
1.593000	1.467552
1.594000	1.466613
1.595000	1.465672
1.596000	1.464730
1.597000	1.463785
1.598000	1.462838
1.599000	1.461889
1.600000	1.460937
1.601000	1.459984
1.602000	1.459029
1.603000	1.458072
1.604000	1.457112
1.605000	1.456151
1.606000	1.455187
1.607000	1.454222
1.608000	1.453254
1.609000	1.452285
1.610000	1.451313
1.611000	1.450339
1.612000	1.449363
1.613000	1.448385
1.614000	1.447405
1.615000	1.446423
1.616000	1.445439
1.617000	1.444452
1.618000	1.443464
1.619000	1.442474
1.620000	1.441481
1.621000	1.440487
1.622000	1.439490
1.623000	1.438491
1.624000	1.437491
1.625000	1.436488
1.626000	1.435483
1.627000	1.434476
1.628000	1.433467
1.629000	1.432456
1.630000	1.431443
1.631000	1.430427
1.632000	1.429410
1.633000	1.428391
1.634000	1.427369
1.635000	1.426346
1.636000	1.425320
1.637000	1.424292
1.638000	1.423263
1.639000	1.422231
1.640000	1.421197
1.641000	1.420161
1.642000	1.419123
1.643000	1.418083
1.644000	1.417040
1.645000	1.415996
1.646000	1.414950
1.647000	1.413901
1.648000	1.412850
1.649000	1.411798
1.650000	1.410743
1.651000	1.409686
1.652000	1.408627
1.653000	1.407566
1.654000	1.406503
1.655000	1.405438
1.656000	1.404371
1.657000	1.403302
1.658000	1.402230
1.659000	1.401157
1.660000	1.400081
1.661000	1.399003
1.662000	1.397924
1.663000	1.396842
1.664000	1.395758
1.665000	1.394672
1.666000	1.393584
1.667000	1.392494
1.668000	1.391401
1.669000	1.390307
1.670000	1.389210
1.671000	1.388112
1.672000	1.387011
1.673000	1.385908
1.674000	1.384803
1.675000	1.383696
1.676000	1.382587
1.677000	1.381476
1.678000	1.380363
1.679000	1.379248
1.680000	1.378130
1.681000	1.377011
1.682000	1.375889
1.683000	1.374765
1.684000	1.373639
1.685000	1.372511
1.686000	1.371381
1.687000	1.370249
1.688000	1.369115
1.689000	1.367978
1.690000	1.366840
1.691000	1.365699
1.692000	1.364557
1.693000	1.363412
1.694000	1.362265
1.695000	1.361116
1.696000	1.359965
1.697000	1.358811
1.698000	1.357656
1.699000	1.356498
1.700000	1.355339
1.701000	1.354177
1.702000	1.353013
1.703000	1.351847
1.704000	1.350679
1.705000	1.349509
1.706000	1.348337
1.707000	1.347162
1.708000	1.345986
1.709000	1.344807
1.710000	1.343626
1.711000	1.342443
1.712000	1.341258
1.713000	1.340071
1.714000	1.338882
1.715000	1.337690
1.716000	1.336497
1.717000	1.335301
1.718000	1.334103
1.719000	1.332903
1.720000	1.331701
1.721000	1.330497
1.722000	1.329291
1.723000	1.328082
1.724000	1.326872
1.725000	1.325659
1.726000	1.324444
1.727000	1.323227
1.728000	1.322008
1.729000	1.320787
1.730000	1.319563
1.731000	1.318338
1.732000	1.317110
1.733000	1.315880
1.734000	1.314648
1.735000	1.313414
1.736000	1.312177
1.737000	1.310939
1.738000	1.309698
1.739000	1.308456
1.740000	1.307211
1.741000	1.305964
1.742000	1.304714
1.743000	1.303463
1.744000	1.302209
1.745000	1.300954
1.746000	1.299696
1.747000	1.298436
1.748000	1.297174
1.749000	1.295909
1.750000	1.294643
1.751000	1.293374
1.752000	1.292103
1.753000	1.290830
1.754000	1.289555
1.755000	1.288278
1.756000	1.286998
1.757000	1.285717
1.758000	1.284433
1.759000	1.283147
1.760000	1.281859
1.761000	1.280568
1.762000	1.279276
1.763000	1.277981
1.764000	1.276684
1.765000	1.275385
1.766000	1.274084
1.767000	1.272781
1.768000	1.271475
1.769000	1.270167
1.770000	1.268857
1.771000	1.267545
1.772000	1.266231
1.773000	1.264914
1.774000	1.263595
1.775000	1.262274
1.776000	1.260951
1.777000	1.259626
1.778000	1.258299
1.779000	1.256969
1.780000	1.255637
1.781000	1.254303
1.782000	1.252967
1.783000	1.251628
1.784000	1.250287
1.785000	1.248944
1.786000	1.247599
1.787000	1.246252
1.788000	1.244902
1.789000	1.243551
1.790000	1.242197
1.791000	1.240841
1.792000	1.239482
1.793000	1.238122
1.794000	1.236759
1.795000	1.235394
1.796000	1.234027
1.797000	1.232657
1.798000	1.231285
1.799000	1.229911
1.800000	1.228535
1.801000	1.227157
1.802000	1.225776
1.803000	1.224394
1.804000	1.223009
1.805000	1.221621
1.806000	1.220232
1.807000	1.218840
1.808000	1.217446
1.809000	1.216050
1.810000	1.214651
1.811000	1.213251
1.812000	1.211848
1.813000	1.210442
1.814000	1.209035
1.815000	1.207625
1.816000	1.206213
1.817000	1.204799
1.818000	1.203383
1.819000	1.201964
1.820000	1.200543
1.821000	1.199120
1.822000	1.197695
1.823000	1.196267
1.824000	1.194837
1.825000	1.193405
1.826000	1.191970
1.827000	1.190533
1.828000	1.189094
1.829000	1.187653
1.830000	1.186209
1.831000	1.184764
1.832000	1.183315
1.833000	1.181865
1.834000	1.180412
1.835000	1.178957
1.836000	1.177500
1.837000	1.176041
1.838000	1.174579
1.839000	1.173115
1.840000	1.171649
1.841000	1.170180
1.842000	1.168709
1.843000	1.167236
1.844000	1.165760
1.845000	1.164282
1.846000	1.162802
1.847000	1.161320
1.848000	1.159835
1.849000	1.158348
1.850000	1.156859
1.851000	1.155367
1.852000	1.153873
1.853000	1.152377
1.854000	1.150879
1.855000	1.149378
1.856000	1.147875
1.857000	1.146369
1.858000	1.144861
1.859000	1.143351
1.860000	1.141839
1.861000	1.140324
1.862000	1.138807
1.863000	1.137288
1.864000	1.135766
1.865000	1.134242
1.866000	1.132715
1.867000	1.131187
1.868000	1.129656
1.869000	1.128122
1.870000	1.126586
1.871000	1.125048
1.872000	1.123508
1.873000	1.121965
1.874000	1.120420
1.875000	1.118873
1.876000	1.117323
1.877000	1.115771
1.878000	1.114216
1.879000	1.112659
1.880000	1.111100
1.881000	1.109538
1.882000	1.107974
1.883000	1.106408
1.884000	1.104839
1.885000	1.103268
1.886000	1.101695
1.887000	1.100119
1.888000	1.098541
1.889000	1.096960
1.890000	1.095378
1.891000	1.093792
1.892000	1.092205
1.893000	1.090615
1.894000	1.089022
1.895000	1.087427
1.896000	1.085830
1.897000	1.084230
1.898000	1.082628
1.899000	1.081024
1.900000	1.079417
1.901000	1.077808
1.902000	1.076197
1.903000	1.074583
1.904000	1.072966
1.905000	1.071347
1.906000	1.069726
1.907000	1.068102
1.908000	1.066476
1.909000	1.064848
1.910000	1.063217
1.911000	1.061584
1.912000	1.059948
1.913000	1.058310
1.914000	1.056669
1.915000	1.055026
1.916000	1.053381
1.917000	1.051733
1.918000	1.050083
1.919000	1.048430
1.920000	1.046775
1.921000	1.045117
1.922000	1.043457
1.923000	1.041795
1.924000	1.040130
1.925000	1.038462
1.926000	1.036792
1.927000	1.035120
1.928000	1.033445
1.929000	1.031768
1.930000	1.030088
1.931000	1.028406
1.932000	1.026722
1.933000	1.025035
1.934000	1.023345
1.935000	1.021653
1.936000	1.019958
1.937000	1.018261
1.938000	1.016562
1.939000	1.014860
1.940000	1.013156
1.941000	1.011449
1.942000	1.009739
1.943000	1.008027
1.944000	1.006313
1.945000	1.004596
1.946000	1.002877
1.947000	1.001155
1.948000	0.999430
1.949000	0.997703
1.950000	0.995974
1.951000	0.994242
1.952000	0.992508
1.953000	0.990771
1.954000	0.989031
1.955000	0.987289
1.956000	0.985545
1.957000	0.983798
1.958000	0.982048
1.959000	0.980296
1.960000	0.978541
1.961000	0.976784
1.962000	0.975025
1.963000	0.973262
1.964000	0.971498
1.965000	0.969730
1.966000	0.967960
1.967000	0.966188
1.968000	0.964413
1.969000	0.962635
1.970000	0.960855
1.971000	0.959073
1.972000	0.957287
1.973000	0.955500
1.974000	0.953709
1.975000	0.951916
1.976000	0.950121
1.977000	0.948323
1.978000	0.946522
1.979000	0.944719
1.980000	0.942913
1.981000	0.941105
1.982000	0.939294
1.983000	0.937480
1.984000	0.935664
1.985000	0.933845
1.986000	0.932024
1.987000	0.930200
1.988000	0.928373
1.989000	0.926544
1.990000	0.924712
1.991000	0.922878
1.992000	0.921041
1.993000	0.919201
1.994000	0.917359
1.995000	0.915514
1.996000	0.913666
1.997000	0.911816
1.998000	0.909963
1.999000	0.908108
2.000000	0.906250
2.001000	0.911825
2.002000	0.917395
2.003000	0.922959
2.004000	0.928517
2.005000	0.934070
2.006000	0.939616
2.007000	0.945158
2.008000	0.950693
2.009000	0.956223
2.010000	0.961747
2.011000	0.967266
2.012000	0.972779
2.013000	0.978287
2.014000	0.983789
2.015000	0.989285
2.016000	0.994776
2.017000	1.000261
2.018000	1.005740
2.019000	1.011214
2.020000	1.016683
2.021000	1.022146
2.022000	1.027603
2.023000	1.033055
2.024000	1.038502
2.025000	1.043942
2.026000	1.049378
2.027000	1.054808
2.028000	1.060232
2.029000	1.065651
2.030000	1.071064
2.031000	1.076472
2.032000	1.081875
2.033000	1.087272
2.034000	1.092664
2.035000	1.098050
2.036000	1.103431
2.037000	1.108806
2.038000	1.114176
2.039000	1.119541
2.040000	1.124900
2.041000	1.130254
2.042000	1.135602
2.043000	1.140945
2.044000	1.146283
2.045000	1.151615
2.046000	1.156942
2.047000	1.162264
2.048000	1.167581
2.049000	1.172892
2.050000	1.178197
2.051000	1.183498
2.052000	1.188793
2.053000	1.194083
2.054000	1.199367
2.055000	1.204647
2.056000	1.209921
2.057000	1.215189
2.058000	1.220453
2.059000	1.225711
2.060000	1.230964
2.061000	1.236212
2.062000	1.241454
2.063000	1.246692
2.064000	1.251924
2.065000	1.257151
2.066000	1.262373
2.067000	1.267589
2.068000	1.272801
2.069000	1.278007
2.070000	1.283208
2.071000	1.288404
2.072000	1.293594
2.073000	1.298780
2.074000	1.303961
2.075000	1.309136
2.076000	1.314306
2.077000	1.319471
2.078000	1.324631
2.079000	1.329786
2.080000	1.334936
2.081000	1.340081
2.082000	1.345220
2.083000	1.350355
2.084000	1.355484
2.085000	1.360609
2.086000	1.365728
2.087000	1.370843
2.088000	1.375952
2.089000	1.381056
2.090000	1.386155
2.091000	1.391250
2.092000	1.396339
2.093000	1.401423
2.094000	1.406502
2.095000	1.411577
2.096000	1.416646
2.097000	1.421710
2.098000	1.426770
2.099000	1.431824
2.100000	1.436873
2.101000	1.441918
2.102000	1.446957
2.103000	1.451992
2.104000	1.457022
2.105000	1.462047
2.106000	1.467066
2.107000	1.472081
2.108000	1.477091
2.109000	1.482097
2.110000	1.487097
2.111000	1.492092
2.112000	1.497083
2.113000	1.502069
2.114000	1.507049
2.115000	1.512025
2.116000	1.516996
2.117000	1.521963
2.118000	1.526924
2.119000	1.531881
2.120000	1.536833
2.121000	1.541780
2.122000	1.546722
2.123000	1.551659
2.124000	1.556592
2.125000	1.561520
2.126000	1.566443
2.127000	1.571361
2.128000	1.576274
2.129000	1.581183
2.130000	1.586087
2.131000	1.590986
2.132000	1.595881
2.133000	1.600771
2.134000	1.605656
2.135000	1.610536
2.136000	1.615412
2.137000	1.620283
2.138000	1.625149
2.139000	1.630010
2.140000	1.634867
2.141000	1.639719
2.142000	1.644567
2.143000	1.649409
2.144000	1.654248
2.145000	1.659081
2.146000	1.663910
2.147000	1.668734
2.148000	1.673554
2.149000	1.678369
2.150000	1.683179
2.151000	1.687984
2.152000	1.692786
2.153000	1.697582
2.154000	1.702374
2.155000	1.707161
2.156000	1.711944
2.157000	1.716722
2.158000	1.721495
2.159000	1.726264
2.160000	1.731029
2.161000	1.735788
2.162000	1.740544
2.163000	1.745294
2.164000	1.750041
2.165000	1.754782
2.166000	1.759519
2.167000	1.764252
2.168000	1.768980
2.169000	1.773703
2.170000	1.778423
2.171000	1.783137
2.172000	1.787847
2.173000	1.792553
2.174000	1.797254
2.175000	1.801950
2.176000	1.806643
2.177000	1.811330
2.178000	1.816014
2.179000	1.820692
2.180000	1.825367
2.181000	1.830037
2.182000	1.834702
2.183000	1.839363
2.184000	1.844020
2.185000	1.848672
2.186000	1.853320
2.187000	1.857963
2.188000	1.862602
2.189000	1.867237
2.190000	1.871867
2.191000	1.876493
2.192000	1.881114
2.193000	1.885731
2.194000	1.890344
2.195000	1.894953
2.196000	1.899557
2.197000	1.904156
2.198000	1.908752
2.199000	1.913343
2.200000	1.917929
2.201000	1.922512
2.202000	1.927090
2.203000	1.931663
2.204000	1.936233
2.205000	1.940798
2.206000	1.945359
2.207000	1.949915
2.208000	1.954468
2.209000	1.959015
2.210000	1.963559
2.211000	1.968099
2.212000	1.972634
2.213000	1.977165
2.214000	1.981691
2.215000	1.986214
2.216000	1.990732
2.217000	1.995246
2.218000	1.999756
2.219000	2.004261
2.220000	2.008762
2.221000	2.013259
2.222000	2.017752
2.223000	2.022241
2.224000	2.026725
2.225000	2.031205
2.226000	2.035682
2.227000	2.040153
2.228000	2.044621
2.229000	2.049085
2.230000	2.053544
2.231000	2.057999
2.232000	2.062450
2.233000	2.066897
2.234000	2.071340
2.235000	2.075779
2.236000	2.080213
2.237000	2.084644
2.238000	2.089070
2.239000	2.093492
2.240000	2.097910
2.241000	2.102324
2.242000	2.106734
2.243000	2.111139
2.244000	2.115541
2.245000	2.119938
2.246000	2.124332
2.247000	2.128721
2.248000	2.133107
2.249000	2.137488
2.250000	2.141865
2.251000	2.146238
2.252000	2.150607
2.253000	2.154972
2.254000	2.159333
2.255000	2.163690
2.256000	2.168043
2.257000	2.172392
2.258000	2.176737
2.259000	2.181078
2.260000	2.185415
2.261000	2.189748
2.262000	2.194076
2.263000	2.198401
2.264000	2.202722
2.265000	2.207039
2.266000	2.211352
2.267000	2.215661
2.268000	2.219966
2.269000	2.224267
2.270000	2.228564
2.271000	2.232857
2.272000	2.237146
2.273000	2.241431
2.274000	2.245713
2.275000	2.249990
2.276000	2.254263
2.277000	2.258533
2.278000	2.262798
2.279000	2.267060
2.280000	2.271318
2.281000	2.275572
2.282000	2.279822
2.283000	2.284068
2.284000	2.288310
2.285000	2.292548
2.286000	2.296782
2.287000	2.301013
2.288000	2.305239
2.289000	2.309462
2.290000	2.313681
2.291000	2.317896
2.292000	2.322107
2.293000	2.326315
2.294000	2.330518
2.295000	2.334718
2.296000	2.338914
2.297000	2.343106
2.298000	2.347294
2.299000	2.351478
2.300000	2.355659
2.301000	2.359835
2.302000	2.364008
2.303000	2.368177
2.304000	2.372343
2.305000	2.376504
2.306000	2.380662
2.307000	2.384816
2.308000	2.388966
2.309000	2.393112
2.310000	2.397255
2.311000	2.401394
2.312000	2.405529
2.313000	2.409660
2.314000	2.413788
2.315000	2.417912
2.316000	2.422032
2.317000	2.426148
2.318000	2.430261
2.319000	2.434370
2.320000	2.438475
2.321000	2.442576
2.322000	2.446674
2.323000	2.450768
2.324000	2.454859
2.325000	2.458945
2.326000	2.463028
2.327000	2.467107
2.328000	2.471183
2.329000	2.475255
2.330000	2.479323
2.331000	2.483388
2.332000	2.487448
2.333000	2.491506
2.334000	2.495559
2.335000	2.499609
2.336000	2.503655
2.337000	2.507698
2.338000	2.511737
2.339000	2.515772
2.340000	2.519804
2.341000	2.523832
2.342000	2.527856
2.343000	2.531877
2.344000	2.535894
2.345000	2.539907
2.346000	2.543917
2.347000	2.547924
2.348000	2.551926
2.349000	2.555925
2.350000	2.559921
2.351000	2.563913
2.352000	2.567901
2.353000	2.571886
2.354000	2.575867
2.355000	2.579845
2.356000	2.583819
2.357000	2.587789
2.358000	2.591756
2.359000	2.595720
2.360000	2.599680
2.361000	2.603636
2.362000	2.607589
2.363000	2.611538
2.364000	2.615484
2.365000	2.619426
2.366000	2.623364
2.367000	2.627299
2.368000	2.631231
2.369000	2.635159
2.370000	2.639084
2.371000	2.643005
2.372000	2.646922
2.373000	2.650836
2.374000	2.654747
2.375000	2.658654
2.376000	2.662557
2.377000	2.666458
2.378000	2.670354
2.379000	2.674247
2.380000	2.678137
2.381000	2.682023
2.382000	2.685906
2.383000	2.689785
2.384000	2.693661
2.385000	2.697534
2.386000	2.701402
2.387000	2.705268
2.388000	2.709130
2.389000	2.712989
2.390000	2.716844
2.391000	2.720696
2.392000	2.724544
2.393000	2.728389
2.394000	2.732231
2.395000	2.736069
2.396000	2.739903
2.397000	2.743735
2.398000	2.747563
2.399000	2.751387
2.400000	2.755208
2.401000	2.759026
2.402000	2.762840
2.403000	2.766651
2.404000	2.770459
2.405000	2.774263
2.406000	2.778064
2.407000	2.781862
2.408000	2.785656
2.409000	2.789447
2.410000	2.793234
2.411000	2.797018
2.412000	2.800799
2.413000	2.804576
2.414000	2.808350
2.415000	2.812121
2.416000	2.815889
2.417000	2.819653
2.418000	2.823413
2.419000	2.827171
2.420000	2.830925
2.421000	2.834676
2.422000	2.838423
2.423000	2.842168
2.424000	2.845909
2.425000	2.849646
2.426000	2.853380
2.427000	2.857111
2.428000	2.860839
2.429000	2.864564
2.430000	2.868285
2.431000	2.872003
2.432000	2.875717
2.433000	2.879429
2.434000	2.883137
2.435000	2.886842
2.436000	2.890543
2.437000	2.894242
2.438000	2.897937
2.439000	2.901629
2.440000	2.905317
2.441000	2.909003
2.442000	2.912685
2.443000	2.916364
2.444000	2.920039
2.445000	2.923712
2.446000	2.927381
2.447000	2.931047
2.448000	2.934710
2.449000	2.938370
2.450000	2.942026
2.451000	2.945679
2.452000	2.949329
2.453000	2.952976
2.454000	2.956620
2.455000	2.960260
2.456000	2.963897
2.457000	2.967531
2.458000	2.971162
2.459000	2.974790
2.460000	2.978414
2.461000	2.982036
2.462000	2.985654
2.463000	2.989269
2.464000	2.992881
2.465000	2.996490
2.466000	3.000095
2.467000	3.003698
2.468000	3.007297
2.469000	3.010893
2.470000	3.014486
2.471000	3.018076
2.472000	3.021663
2.473000	3.025246
2.474000	3.028827
2.475000	3.032404
2.476000	3.035978
2.477000	3.039549
2.478000	3.043117
2.479000	3.046682
2.480000	3.050244
2.481000	3.053803
2.482000	3.057358
2.483000	3.060911
2.484000	3.064460
2.485000	3.068007
2.486000	3.071550
2.487000	3.075090
2.488000	3.078627
2.489000	3.082161
2.490000	3.085692
2.491000	3.089220
2.492000	3.092745
2.493000	3.096267
2.494000	3.099785
2.495000	3.103301
2.496000	3.106813
2.497000	3.110323
2.498000	3.113829
2.499000	3.117333
2.500000	3.120833
2.501000	3.124331
2.502000	3.127825
2.503000	3.131316
2.504000	3.134805
2.505000	3.138290
2.506000	3.141772
2.507000	3.145251
2.508000	3.148728
2.509000	3.152201
2.510000	3.155671
2.511000	3.159138
2.512000	3.162602
2.513000	3.166063
2.514000	3.169522
2.515000	3.172977
2.516000	3.176429
2.517000	3.179878
2.518000	3.183325
2.519000	3.186768
2.520000	3.190208
2.521000	3.193645
2.522000	3.197080
2.523000	3.200511
2.524000	3.203939
2.525000	3.207365
2.526000	3.210787
2.527000	3.214207
2.528000	3.217623
2.529000	3.221037
2.530000	3.224448
2.531000	3.227856
2.532000	3.231260
2.533000	3.234662
2.534000	3.238061
2.535000	3.241457
2.536000	3.244850
2.537000	3.248240
2.538000	3.251627
2.539000	3.255012
2.540000	3.258393
2.541000	3.261772
2.542000	3.265147
2.543000	3.268520
2.544000	3.271889
2.545000	3.275256
2.546000	3.278620
2.547000	3.281981
2.548000	3.285339
2.549000	3.288695
2.550000	3.292047
2.551000	3.295396
2.552000	3.298743
2.553000	3.302087
2.554000	3.305428
2.555000	3.308766
2.556000	3.312101
2.557000	3.315433
2.558000	3.318762
2.559000	3.322089
2.560000	3.325412
2.561000	3.328733
2.562000	3.332051
2.563000	3.335366
2.564000	3.338678
2.565000	3.341988
2.566000	3.345294
2.567000	3.348598
2.568000	3.351899
2.569000	3.355197
2.570000	3.358492
2.571000	3.361784
2.572000	3.365074
2.573000	3.368361
2.574000	3.371644
2.575000	3.374925
2.576000	3.378204
2.577000	3.381479
2.578000	3.384752
2.579000	3.388022
2.580000	3.391289
2.581000	3.394553
2.582000	3.397814
2.583000	3.401073
2.584000	3.404329
2.585000	3.407582
2.586000	3.410832
2.587000	3.414079
2.588000	3.417324
2.589000	3.420566
2.590000	3.423805
2.591000	3.427041
2.592000	3.430275
2.593000	3.433506
2.594000	3.436734
2.595000	3.439959
2.596000	3.443182
2.597000	3.446401
2.598000	3.449618
2.599000	3.452832
2.600000	3.456044
2.601000	3.459253
2.602000	3.462459
2.603000	3.465662
2.604000	3.468862
2.605000	3.472060
2.606000	3.475255
2.607000	3.478447
2.608000	3.481637
2.609000	3.484824
2.610000	3.488008
2.611000	3.491189
2.612000	3.494368
2.613000	3.497544
2.614000	3.500717
2.615000	3.503888
2.616000	3.507055
2.617000	3.510220
2.618000	3.513383
2.619000	3.516542
2.620000	3.519699
2.621000	3.522854
2.622000	3.526005
2.623000	3.529154
2.624000	3.532300
2.625000	3.535444
2.626000	3.538585
2.627000	3.541723
2.628000	3.544858
2.629000	3.547991
2.630000	3.551121
2.631000	3.554248
2.632000	3.557373
2.633000	3.560495
2.634000	3.563614
2.635000	3.566731
2.636000	3.569845
2.637000	3.572957
2.638000	3.576065
2.639000	3.579172
2.640000	3.582275
2.641000	3.585376
2.642000	3.588474
2.643000	3.591569
2.644000	3.594662
2.645000	3.597752
2.646000	3.600840
2.647000	3.603925
2.648000	3.607007
2.649000	3.610087
2.650000	3.613164
2.651000	3.616238
2.652000	3.619310
2.653000	3.622379
2.654000	3.625446
2.655000	3.628510
2.656000	3.631571
2.657000	3.634630
2.658000	3.637686
2.659000	3.640739
2.660000	3.643790
2.661000	3.646838
2.662000	3.649884
2.663000	3.652927
2.664000	3.655967
2.665000	3.659005
2.666000	3.662040
2.667000	3.665073
2.668000	3.668103
2.669000	3.671131
2.670000	3.674156
2.671000	3.677178
2.672000	3.680198
2.673000	3.683215
2.674000	3.686229
2.675000	3.689241
2.676000	3.692251
2.677000	3.695258
2.678000	3.698262
2.679000	3.701264
2.680000	3.704263
2.681000	3.707259
2.682000	3.710253
2.683000	3.713245
2.684000	3.716234
2.685000	3.719220
2.686000	3.722204
2.687000	3.725185
2.688000	3.728164
2.689000	3.731140
2.690000	3.734114
2.691000	3.737085
2.692000	3.740053
2.693000	3.743020
2.694000	3.745983
2.695000	3.748944
2.696000	3.751902
2.697000	3.754858
2.698000	3.757812
2.699000	3.760763
2.700000	3.763711
2.701000	3.766657
2.702000	3.769600
2.703000	3.772541
2.704000	3.775479
2.705000	3.778415
2.706000	3.781348
2.707000	3.784279
2.708000	3.787207
2.709000	3.790133
2.710000	3.793056
2.711000	3.795977
2.712000	3.798895
2.713000	3.801810
2.714000	3.804724
2.715000	3.807634
2.716000	3.810543
2.717000	3.813448
2.718000	3.816352
2.719000	3.819252
2.720000	3.822151
2.721000	3.825047
2.722000	3.827940
2.723000	3.830831
2.724000	3.833719
2.725000	3.836605
2.726000	3.839488
2.727000	3.842369
2.728000	3.845248
2.729000	3.848124
2.730000	3.850998
2.731000	3.853869
2.732000	3.856737
2.733000	3.859604
2.734000	3.862467
2.735000	3.865329
2.736000	3.868187
2.737000	3.871044
2.738000	3.873898
2.739000	3.876749
2.740000	3.879598
2.741000	3.882445
2.742000	3.885289
2.743000	3.888131
2.744000	3.890970
2.745000	3.893807
2.746000	3.896641
2.747000	3.899473
2.748000	3.902303
2.749000	3.905130
2.750000	3.907955
2.751000	3.910777
2.752000	3.913597
2.753000	3.916414
2.754000	3.919229
2.755000	3.922042
2.756000	3.924852
2.757000	3.927660
2.758000	3.930465
2.759000	3.933268
2.760000	3.936068
2.761000	3.938866
2.762000	3.941662
2.763000	3.944455
2.764000	3.947246
2.765000	3.950035
2.766000	3.952821
2.767000	3.955604
2.768000	3.958386
2.769000	3.961165
2.770000	3.963941
2.771000	3.966715
2.772000	3.969487
2.773000	3.972256
2.774000	3.975023
2.775000	3.977788
2.776000	3.980550
2.777000	3.983310
2.778000	3.986067
2.779000	3.988822
2.780000	3.991575
2.781000	3.994325
2.782000	3.997073
2.783000	3.999818
2.784000	4.002562
2.785000	4.005302
2.786000	4.008041
2.787000	4.010777
2.788000	4.013511
2.789000	4.016242
2.790000	4.018971
2.791000	4.021697
2.792000	4.024422
2.793000	4.027144
2.794000	4.029863
2.795000	4.032580
2.796000	4.035295
2.797000	4.038008
2.798000	4.040718
2.799000	4.043426
2.800000	4.046131
2.801000	4.048834
2.802000	4.051535
2.803000	4.054233
2.804000	4.056929
2.805000	4.059623
2.806000	4.062314
2.807000	4.065003
2.808000	4.067690
2.809000	4.070374
2.810000	4.073057
2.811000	4.075736
2.812000	4.078414
2.813000	4.081089
2.814000	4.083761
2.815000	4.086432
2.816000	4.089100
2.817000	4.091766
2.818000	4.094429
2.819000	4.097090
2.820000	4.099749
2.821000	4.102406
2.822000	4.105060
2.823000	4.107712
2.824000	4.110361
2.825000	4.113008
2.826000	4.115653
2.827000	4.118296
2.828000	4.120936
2.829000	4.123574
2.830000	4.126210
2.831000	4.128843
2.832000	4.131474
2.833000	4.134103
2.834000	4.136730
2.835000	4.139354
2.836000	4.141976
2.837000	4.144595
2.838000	4.147213
2.839000	4.149828
2.840000	4.152441
2.841000	4.155051
2.842000	4.157659
2.843000	4.160265
2.844000	4.162869
2.845000	4.165470
2.846000	4.168069
2.847000	4.170666
2.848000	4.173260
2.849000	4.175852
2.850000	4.178442
2.851000	4.181030
2.852000	4.183615
2.853000	4.186198
2.854000	4.188779
2.855000	4.191357
2.856000	4.193934
2.857000	4.196507
2.858000	4.199079
2.859000	4.201649
2.860000	4.204216
2.861000	4.206781
2.862000	4.209343
2.863000	4.211904
2.864000	4.214462
2.865000	4.217018
2.866000	4.219571
2.867000	4.222122
2.868000	4.224671
2.869000	4.227218
2.870000	4.229763
2.871000	4.232305
2.872000	4.234845
2.873000	4.237383
2.874000	4.239918
2.875000	4.242452
2.876000	4.244983
2.877000	4.247511
2.878000	4.250038
2.879000	4.252562
2.880000	4.255084
2.881000	4.257604
2.882000	4.260122
2.883000	4.262637
2.884000	4.265150
2.885000	4.267661
2.886000	4.270169
2.887000	4.272676
2.888000	4.275180
2.889000	4.277682
2.890000	4.280181
2.891000	4.282679
2.892000	4.285174
2.893000	4.287667
2.894000	4.290158
2.895000	4.292646
2.896000	4.295132
2.897000	4.297616
2.898000	4.300098
2.899000	4.302578
2.900000	4.305055
2.901000	4.307530
2.902000	4.310003
2.903000	4.312473
2.904000	4.314942
2.905000	4.317408
2.906000	4.319872
2.907000	4.322334
2.908000	4.324793
2.909000	4.327251
2.910000	4.329706
2.911000	4.332159
2.912000	4.334609
2.913000	4.337058
2.914000	4.339504
2.915000	4.341948
2.916000	4.344390
2.917000	4.346829
2.918000	4.349267
2.919000	4.351702
2.920000	4.354135
2.921000	4.356566
2.922000	4.358994
2.923000	4.361421
2.924000	4.363845
2.925000	4.366267
2.926000	4.368686
2.927000	4.371104
2.928000	4.373519
2.929000	4.375932
2.930000	4.378343
2.931000	4.380752
2.932000	4.383158
2.933000	4.385563
2.934000	4.387965
2.935000	4.390365
2.936000	4.392762
2.937000	4.395158
2.938000	4.397551
2.939000	4.399942
2.940000	4.402331
2.941000	4.404718
2.942000	4.407102
2.943000	4.409485
2.944000	4.411865
2.945000	4.414243
2.946000	4.416619
2.947000	4.418992
2.948000	4.421364
2.949000	4.423733
2.950000	4.426100
2.951000	4.428464
2.952000	4.430827
2.953000	4.433187
2.954000	4.435546
2.955000	4.437902
2.956000	4.440256
2.957000	4.442607
2.958000	4.444957
2.959000	4.447304
2.960000	4.449649
2.961000	4.451992
2.962000	4.454333
2.963000	4.456671
2.964000	4.459008
2.965000	4.461342
2.966000	4.463674
2.967000	4.466004
2.968000	4.468331
2.969000	4.470657
2.970000	4.472980
2.971000	4.475301
2.972000	4.477620
2.973000	4.479937
2.974000	4.482252
2.975000	4.484564
2.976000	4.486874
2.977000	4.489182
2.978000	4.491488
2.979000	4.493792
2.980000	4.496093
2.981000	4.498393
2.982000	4.500690
2.983000	4.502985
2.984000	4.505277
2.985000	4.507568
2.986000	4.509857
2.987000	4.512143
2.988000	4.514427
2.989000	4.516709
2.990000	4.518989
2.991000	4.521266
2.992000	4.523542
2.993000	4.525815
2.994000	4.528086
2.995000	4.530355
2.996000	4.532622
2.997000	4.534886
2.998000	4.537148
2.999000	4.539409
3.000000	4.541667
3.001000	4.542840
3.002000	4.544012
3.003000	4.545184
3.004000	4.546355
3.005000	4.547525
3.006000	4.548694
3.007000	4.549863
3.008000	4.551031
3.009000	4.552198
3.010000	4.553364
3.011000	4.554529
3.012000	4.555694
3.013000	4.556858
3.014000	4.558021
3.015000	4.559183
3.016000	4.560345
3.017000	4.561506
3.018000	4.562666
3.019000	4.563825
3.020000	4.564983
3.021000	4.566141
3.022000	4.567298
3.023000	4.568454
3.024000	4.569610
3.025000	4.570764
3.026000	4.571918
3.027000	4.573072
3.028000	4.574224
3.029000	4.575376
3.030000	4.576526
3.031000	4.577677
3.032000	4.578826
3.033000	4.579974
3.034000	4.581122
3.035000	4.582269
3.036000	4.583416
3.037000	4.584561
3.038000	4.585706
3.039000	4.586850
3.040000	4.587993
3.041000	4.589136
3.042000	4.590278
3.043000	4.591419
3.044000	4.592559
3.045000	4.593699
3.046000	4.594837
3.047000	4.595976
3.048000	4.597113
3.049000	4.598249
3.050000	4.599385
3.051000	4.600520
3.052000	4.601655
3.053000	4.602788
3.054000	4.603921
3.055000	4.605053
3.056000	4.606185
3.057000	4.607315
3.058000	4.608445
3.059000	4.609574
3.060000	4.610703
3.061000	4.611830
3.062000	4.612957
3.063000	4.614083
3.064000	4.615209
3.065000	4.616334
3.066000	4.617458
3.067000	4.618581
3.068000	4.619703
3.069000	4.620825
3.070000	4.621946
3.071000	4.623067
3.072000	4.624186
3.073000	4.625305
3.074000	4.626423
3.075000	4.627541
3.076000	4.628657
3.077000	4.629773
3.078000	4.630889
3.079000	4.632003
3.080000	4.633117
3.081000	4.634230
3.082000	4.635342
3.083000	4.636454
3.084000	4.637565
3.085000	4.638675
3.086000	4.639785
3.087000	4.640893
3.088000	4.642001
3.089000	4.643109
3.090000	4.644215
3.091000	4.645321
3.092000	4.646426
3.093000	4.647531
3.094000	4.648634
3.095000	4.649737
3.096000	4.650840
3.097000	4.651941
3.098000	4.653042
3.099000	4.654142
3.100000	4.655242
3.101000	4.656341
3.102000	4.657439
3.103000	4.658536
3.104000	4.659633
3.105000	4.660729
3.106000	4.661824
3.107000	4.662918
3.108000	4.664012
3.109000	4.665105
3.110000	4.666198
3.111000	4.667289
3.112000	4.668380
3.113000	4.669471
3.114000	4.670560
3.115000	4.671649
3.116000	4.672737
3.117000	4.673825
3.118000	4.674912
3.119000	4.675998
3.120000	4.677083
3.121000	4.678168
3.122000	4.679252
3.123000	4.680335
3.124000	4.681418
3.125000	4.682500
3.126000	4.683581
3.127000	4.684662
3.128000	4.685742
3.129000	4.686821
3.130000	4.687899
3.131000	4.688977
3.132000	4.690054
3.133000	4.691131
3.134000	4.692206
3.135000	4.693281
3.136000	4.694356
3.137000	4.695430
3.138000	4.696503
3.139000	4.697575
3.140000	4.698646
3.141000	4.699717
3.142000	4.700788
3.143000	4.701857
3.144000	4.702926
3.145000	4.703994
3.146000	4.705062
3.147000	4.706129
3.148000	4.707195
3.149000	4.708261
3.150000	4.709325
3.151000	4.710390
3.152000	4.711453
3.153000	4.712516
3.154000	4.713578
3.155000	4.714639
3.156000	4.715700
3.157000	4.716760
3.158000	4.717820
3.159000	4.718879
3.160000	4.719937
3.161000	4.720994
3.162000	4.722051
3.163000	4.723107
3.164000	4.724162
3.165000	4.725217
3.166000	4.726271
3.167000	4.727325
3.168000	4.728378
3.169000	4.729430
3.170000	4.730481
3.171000	4.731532
3.172000	4.732582
3.173000	4.733631
3.174000	4.734680
3.175000	4.735728
3.176000	4.736776
3.177000	4.737823
3.178000	4.738869
3.179000	4.739914
3.180000	4.740959
3.181000	4.742003
3.182000	4.743047
3.183000	4.744090
3.184000	4.745132
3.185000	4.746173
3.186000	4.747214
3.187000	4.748255
3.188000	4.749294
3.189000	4.750333
3.190000	4.751371
3.191000	4.752409
3.192000	4.753446
3.193000	4.754482
3.194000	4.755518
3.195000	4.756553
3.196000	4.757588
3.197000	4.758621
3.198000	4.759654
3.199000	4.760687
3.200000	4.761719
3.201000	4.762750
3.202000	4.763780
3.203000	4.764810
3.204000	4.765840
3.205000	4.766868
3.206000	4.767896
3.207000	4.768923
3.208000	4.769950
3.209000	4.770976
3.210000	4.772002
3.211000	4.773026
3.212000	4.774050
3.213000	4.775074
3.214000	4.776097
3.215000	4.777119
3.216000	4.778141
3.217000	4.779161
3.218000	4.780182
3.219000	4.781201
3.220000	4.782220
3.221000	4.783239
3.222000	4.784257
3.223000	4.785274
3.224000	4.786290
3.225000	4.787306
3.226000	4.788321
3.227000	4.789336
3.228000	4.790350
3.229000	4.791363
3.230000	4.792376
3.231000	4.793388
3.232000	4.794400
3.233000	4.795411
3.234000	4.796421
3.235000	4.797430
3.236000	4.798439
3.237000	4.799448
3.238000	4.800456
3.239000	4.801463
3.240000	4.802469
3.241000	4.803475
3.242000	4.804480
3.243000	4.805485
3.244000	4.806489
3.245000	4.807492
3.246000	4.808495
3.247000	4.809497
3.248000	4.810499
3.249000	4.811500
3.250000	4.812500
3.251000	4.813500
3.252000	4.814499
3.253000	4.815497
3.254000	4.816495
3.255000	4.817492
3.256000	4.818489
3.257000	4.819485
3.258000	4.820480
3.259000	4.821475
3.260000	4.822469
3.261000	4.823463
3.262000	4.824456
3.263000	4.825448
3.264000	4.826440
3.265000	4.827431
3.266000	4.828422
3.267000	4.829412
3.268000	4.830401
3.269000	4.831390
3.270000	4.832378
3.271000	4.833365
3.272000	4.834352
3.273000	4.835338
3.274000	4.836324
3.275000	4.837309
3.276000	4.838294
3.277000	4.839278
3.278000	4.840261
3.279000	4.841244
3.280000	4.842226
3.281000	4.843207
3.282000	4.844188
3.283000	4.845168
3.284000	4.846148
3.285000	4.847127
3.286000	4.848106
3.287000	4.849084
3.288000	4.850061
3.289000	4.851038
3.290000	4.852014
3.291000	4.852989
3.292000	4.853964
3.293000	4.854939
3.294000	4.855912
3.295000	4.856885
3.296000	4.857858
3.297000	4.858830
3.298000	4.859801
3.299000	4.860772
3.300000	4.861742
3.301000	4.862712
3.302000	4.863681
3.303000	4.864650
3.304000	4.865617
3.305000	4.866585
3.306000	4.867551
3.307000	4.868518
3.308000	4.869483
3.309000	4.870448
3.310000	4.871412
3.311000	4.872376
3.312000	4.873339
3.313000	4.874302
3.314000	4.875264
3.315000	4.876225
3.316000	4.877186
3.317000	4.878147
3.318000	4.879106
3.319000	4.880066
3.320000	4.881024
3.321000	4.881982
3.322000	4.882939
3.323000	4.883896
3.324000	4.884853
3.325000	4.885808
3.326000	4.886763
3.327000	4.887718
3.328000	4.888672
3.329000	4.889625
3.330000	4.890578
3.331000	4.891530
3.332000	4.892482
3.333000	4.893433
3.334000	4.894384
3.335000	4.895334
3.336000	4.896283
3.337000	4.897232
3.338000	4.898180
3.339000	4.899128
3.340000	4.900075
3.341000	4.901021
3.342000	4.901967
3.343000	4.902913
3.344000	4.903858
3.345000	4.904802
3.346000	4.905746
3.347000	4.906689
3.348000	4.907631
3.349000	4.908573
3.350000	4.909515
3.351000	4.910456
3.352000	4.911396
3.353000	4.912336
3.354000	4.913275
3.355000	4.914214
3.356000	4.915152
3.357000	4.916090
3.358000	4.917027
3.359000	4.917963
3.360000	4.918899
3.361000	4.919834
3.362000	4.920769
3.363000	4.921703
3.364000	4.922637
3.365000	4.923570
3.366000	4.924502
3.367000	4.925434
3.368000	4.926366
3.369000	4.927297
3.370000	4.928227
3.371000	4.929157
3.372000	4.930086
3.373000	4.931015
3.374000	4.931943
3.375000	4.932870
3.376000	4.933797
3.377000	4.934724
3.378000	4.935650
3.379000	4.936575
3.380000	4.937500
3.381000	4.938424
3.382000	4.939348
3.383000	4.940271
3.384000	4.941194
3.385000	4.942116
3.386000	4.943038
3.387000	4.943959
3.388000	4.944879
3.389000	4.945799
3.390000	4.946718
3.391000	4.947637
3.392000	4.948555
3.393000	4.949473
3.394000	4.950390
3.395000	4.951307
3.396000	4.952223
3.397000	4.953139
3.398000	4.954054
3.399000	4.954968
3.400000	4.955882
3.401000	4.956796
3.402000	4.957709
3.403000	4.958621
3.404000	4.959533
3.405000	4.960444
3.406000	4.961355
3.407000	4.962265
3.408000	4.963175
3.409000	4.964084
3.410000	4.964993
3.411000	4.965901
3.412000	4.966808
3.413000	4.967715
3.414000	4.968622
3.415000	4.969528
3.416000	4.970433
3.417000	4.971338
3.418000	4.972243
3.419000	4.973146
3.420000	4.974050
3.421000	4.974952
3.422000	4.975855
3.423000	4.976757
3.424000	4.977658
3.425000	4.978558
3.426000	4.979459
3.427000	4.980358
3.428000	4.981257
3.429000	4.982156
3.430000	4.983054
3.431000	4.983951
3.432000	4.984848
3.433000	4.985745
3.434000	4.986641
3.435000	4.987536
3.436000	4.988431
3.437000	4.989326
3.438000	4.990220
3.439000	4.991113
3.440000	4.992006
3.441000	4.992898
3.442000	4.993790
3.443000	4.994681
3.444000	4.995572
3.445000	4.996462
3.446000	4.997352
3.447000	4.998241
3.448000	4.999130
3.449000	5.000018
3.450000	5.000906
3.451000	5.001793
3.452000	5.002680
3.453000	5.003566
3.454000	5.004451
3.455000	5.005336
3.456000	5.006221
3.457000	5.007105
3.458000	5.007989
3.459000	5.008872
3.460000	5.009754
3.461000	5.010636
3.462000	5.011518
3.463000	5.012399
3.464000	5.013279
3.465000	5.014159
3.466000	5.015039
3.467000	5.015918
3.468000	5.016796
3.469000	5.017674
3.470000	5.018552
3.471000	5.019429
3.472000	5.020305
3.473000	5.021181
3.474000	5.022057
3.475000	5.022932
3.476000	5.023806
3.477000	5.024680
3.478000	5.025553
3.479000	5.026426
3.480000	5.027299
3.481000	5.028171
3.482000	5.029042
3.483000	5.029913
3.484000	5.030784
3.485000	5.031654
3.486000	5.032523
3.487000	5.033392
3.488000	5.034260
3.489000	5.035128
3.490000	5.035996
3.491000	5.036863
3.492000	5.037729
3.493000	5.038595
3.494000	5.039461
3.495000	5.040325
3.496000	5.041190
3.497000	5.042054
3.498000	5.042917
3.499000	5.043780
3.500000	5.044643
3.501000	5.045505
3.502000	5.046366
3.503000	5.047227
3.504000	5.048088
3.505000	5.048948
3.506000	5.049807
3.507000	5.050667
3.508000	5.051525
3.509000	5.052383
3.510000	5.053241
3.511000	5.054098
3.512000	5.054954
3.513000	5.055811
3.514000	5.056666
3.515000	5.057521
3.516000	5.058376
3.517000	5.059230
3.518000	5.060084
3.519000	5.060937
3.520000	5.061790
3.521000	5.062642
3.522000	5.063494
3.523000	5.064345
3.524000	5.065196
3.525000	5.066046
3.526000	5.066896
3.527000	5.067745
3.528000	5.068594
3.529000	5.069442
3.530000	5.070290
3.531000	5.071138
3.532000	5.071985
3.533000	5.072831
3.534000	5.073677
3.535000	5.074523
3.536000	5.075368
3.537000	5.076212
3.538000	5.077056
3.539000	5.077900
3.540000	5.078743
3.541000	5.079586
3.542000	5.080428
3.543000	5.081269
3.544000	5.082111
3.545000	5.082951
3.546000	5.083792
3.547000	5.084631
3.548000	5.085471
3.549000	5.086310
3.550000	5.087148
3.551000	5.087986
3.552000	5.088823
3.553000	5.089660
3.554000	5.090497
3.555000	5.091333
3.556000	5.092168
3.557000	5.093003
3.558000	5.093838
3.559000	5.094672
3.560000	5.095506
3.561000	5.096339
3.562000	5.097172
3.563000	5.098004
3.564000	5.098836
3.565000	5.099667
3.566000	5.100498
3.567000	5.101328
3.568000	5.102158
3.569000	5.102988
3.570000	5.103817
3.571000	5.104645
3.572000	5.105473
3.573000	5.106301
3.574000	5.107128
3.575000	5.107955
3.576000	5.108781
3.577000	5.109607
3.578000	5.110432
3.579000	5.111257
3.580000	5.112081
3.581000	5.112905
3.582000	5.113728
3.583000	5.114551
3.584000	5.115374
3.585000	5.116196
3.586000	5.117018
3.587000	5.117839
3.588000	5.118659
3.589000	5.119480
3.590000	5.120299
3.591000	5.121119
3.592000	5.121938
3.593000	5.122756
3.594000	5.123574
3.595000	5.124392
3.596000	5.125209
3.597000	5.126025
3.598000	5.126841
3.599000	5.127657
3.600000	5.128472
3.601000	5.129287
3.602000	5.130101
3.603000	5.130915
3.604000	5.131729
3.605000	5.132542
3.606000	5.133354
3.607000	5.134166
3.608000	5.134978
3.609000	5.135789
3.610000	5.136600
3.611000	5.137410
3.612000	5.138220
3.613000	5.139029
3.614000	5.139838
3.615000	5.140647
3.616000	5.141455
3.617000	5.142262
3.618000	5.143069
3.619000	5.143876
3.620000	5.144682
3.621000	5.145488
3.622000	5.146293
3.623000	5.147098
3.624000	5.147903
3.625000	5.148707
3.626000	5.149510
3.627000	5.150314
3.628000	5.151116
3.629000	5.151919
3.630000	5.152720
3.631000	5.153522
3.632000	5.154323
3.633000	5.155123
3.634000	5.155923
3.635000	5.156723
3.636000	5.157522
3.637000	5.158321
3.638000	5.159119
3.639000	5.159917
3.640000	5.160714
3.641000	5.161511
3.642000	5.162308
3.643000	5.163104
3.644000	5.163900
3.645000	5.164695
3.646000	5.165490
3.647000	5.166284
3.648000	5.167078
3.649000	5.167871
3.650000	5.168664
3.651000	5.169457
3.652000	5.170249
3.653000	5.171041
3.654000	5.171832
3.655000	5.172623
3.656000	5.173414
3.657000	5.174204
3.658000	5.174993
3.659000	5.175782
3.660000	5.176571
3.661000	5.177359
3.662000	5.178147
3.663000	5.178935
3.664000	5.179722
3.665000	5.180508
3.666000	5.181294
3.667000	5.182080
3.668000	5.182865
3.669000	5.183650
3.670000	5.184435
3.671000	5.185219
3.672000	5.186002
3.673000	5.186785
3.674000	5.187568
3.675000	5.188350
3.676000	5.189132
3.677000	5.189914
3.678000	5.190695
3.679000	5.191475
3.680000	5.192255
3.681000	5.193035
3.682000	5.193815
3.683000	5.194593
3.684000	5.195372
3.685000	5.196150
3.686000	5.196928
3.687000	5.197705
3.688000	5.198482
3.689000	5.199258
3.690000	5.200034
3.691000	5.200809
3.692000	5.201585
3.693000	5.202359
3.694000	5.203133
3.695000	5.203907
3.696000	5.204681
3.697000	5.205454
3.698000	5.206226
3.699000	5.206999
3.700000	5.207770
3.701000	5.208542
3.702000	5.209313
3.703000	5.210083
3.704000	5.210853
3.705000	5.211623
3.706000	5.212392
3.707000	5.213161
3.708000	5.213929
3.709000	5.214697
3.710000	5.215465
3.711000	5.216232
3.712000	5.216999
3.713000	5.217765
3.714000	5.218531
3.715000	5.219297
3.716000	5.220062
3.717000	5.220827
3.718000	5.221591
3.719000	5.222355
3.720000	5.223118
3.721000	5.223881
3.722000	5.224644
3.723000	5.225406
3.724000	5.226168
3.725000	5.226930
3.726000	5.227691
3.727000	5.228451
3.728000	5.229211
3.729000	5.229971
3.730000	5.230731
3.731000	5.231490
3.732000	5.232248
3.733000	5.233006
3.734000	5.233764
3.735000	5.234521
3.736000	5.235278
3.737000	5.236035
3.738000	5.236791
3.739000	5.237547
3.740000	5.238302
3.741000	5.239057
3.742000	5.239812
3.743000	5.240566
3.744000	5.241319
3.745000	5.242073
3.746000	5.242826
3.747000	5.243578
3.748000	5.244330
3.749000	5.245082
3.750000	5.245833
3.751000	5.246584
3.752000	5.247335
3.753000	5.248085
3.754000	5.248835
3.755000	5.249584
3.756000	5.250333
3.757000	5.251081
3.758000	5.251829
3.759000	5.252577
3.760000	5.253324
3.761000	5.254071
3.762000	5.254818
3.763000	5.255564
3.764000	5.256310
3.765000	5.257055
3.766000	5.257800
3.767000	5.258545
3.768000	5.259289
3.769000	5.260033
3.770000	5.260776
3.771000	5.261519
3.772000	5.262261
3.773000	5.263004
3.774000	5.263745
3.775000	5.264487
3.776000	5.265228
3.777000	5.265968
3.778000	5.266709
3.779000	5.267448
3.780000	5.268188
3.781000	5.268927
3.782000	5.269666
3.783000	5.270404
3.784000	5.271142
3.785000	5.271879
3.786000	5.272616
3.787000	5.273353
3.788000	5.274089
3.789000	5.274825
3.790000	5.275561
3.791000	5.276296
3.792000	5.277031
3.793000	5.277765
3.794000	5.278499
3.795000	5.279233
3.796000	5.279966
3.797000	5.280699
3.798000	5.281431
3.799000	5.282163
3.800000	5.282895
3.801000	5.283626
3.802000	5.284357
3.803000	5.285087
3.804000	5.285818
3.805000	5.286547
3.806000	5.287277
3.807000	5.288006
3.808000	5.288734
3.809000	5.289462
3.810000	5.290190
3.811000	5.290918
3.812000	5.291645
3.813000	5.292371
3.814000	5.293098
3.815000	5.293824
3.816000	5.294549
3.817000	5.295274
3.818000	5.295999
3.819000	5.296724
3.820000	5.297448
3.821000	5.298171
3.822000	5.298895
3.823000	5.299617
3.824000	5.300340
3.825000	5.301062
3.826000	5.301784
3.827000	5.302505
3.828000	5.303226
3.829000	5.303947
3.830000	5.304667
3.831000	5.305387
3.832000	5.306106
3.833000	5.306826
3.834000	5.307544
3.835000	5.308263
3.836000	5.308981
3.837000	5.309698
3.838000	5.310416
3.839000	5.311132
3.840000	5.311849
3.841000	5.312565
3.842000	5.313281
3.843000	5.313996
3.844000	5.314711
3.845000	5.315426
3.846000	5.316140
3.847000	5.316854
3.848000	5.317568
3.849000	5.318281
3.850000	5.318994
3.851000	5.319706
3.852000	5.320418
3.853000	5.321130
3.854000	5.321841
3.855000	5.322552
3.856000	5.323262
3.857000	5.323973
3.858000	5.324682
3.859000	5.325392
3.860000	5.326101
3.861000	5.326810
3.862000	5.327518
3.863000	5.328226
3.864000	5.328934
3.865000	5.329641
3.866000	5.330348
3.867000	5.331054
3.868000	5.331761
3.869000	5.332466
3.870000	5.333172
3.871000	5.333877
3.872000	5.334582
3.873000	5.335286
3.874000	5.335990
3.875000	5.336694
3.876000	5.337397
3.877000	5.338100
3.878000	5.338802
3.879000	5.339504
3.880000	5.340206
3.881000	5.340908
3.882000	5.341609
3.883000	5.342309
3.884000	5.343010
3.885000	5.343710
3.886000	5.344409
3.887000	5.345109
3.888000	5.345808
3.889000	5.346506
3.890000	5.347204
3.891000	5.347902
3.892000	5.348600
3.893000	5.349297
3.894000	5.349994
3.895000	5.350690
3.896000	5.351386
3.897000	5.352082
3.898000	5.352777
3.899000	5.353472
3.900000	5.354167
3.901000	5.354861
3.902000	5.355555
3.903000	5.356248
3.904000	5.356942
3.905000	5.357634
3.906000	5.358327
3.907000	5.359019
3.908000	5.359711
3.909000	5.360402
3.910000	5.361093
3.911000	5.361784
3.912000	5.362474
3.913000	5.363164
3.914000	5.363854
3.915000	5.364543
3.916000	5.365232
3.917000	5.365921
3.918000	5.366609
3.919000	5.367297
3.920000	5.367985
3.921000	5.368672
3.922000	5.369359
3.923000	5.370045
3.924000	5.370731
3.925000	5.371417
3.926000	5.372103
3.927000	5.372788
3.928000	5.373473
3.929000	5.374157
3.930000	5.374841
3.931000	5.375525
3.932000	5.376208
3.933000	5.376891
3.934000	5.377574
3.935000	5.378256
3.936000	5.378938
3.937000	5.379620
3.938000	5.380301
3.939000	5.380982
3.940000	5.381662
3.941000	5.382343
3.942000	5.383023
3.943000	5.383702
3.944000	5.384381
3.945000	5.385060
3.946000	5.385739
3.947000	5.386417
3.948000	5.387095
3.949000	5.387772
3.950000	5.388449
3.951000	5.389126
3.952000	5.389803
3.953000	5.390479
3.954000	5.391155
3.955000	5.391830
3.956000	5.392505
3.957000	5.393180
3.958000	5.393854
3.959000	5.394528
3.960000	5.395202
3.961000	5.395875
3.962000	5.396548
3.963000	5.397221
3.964000	5.397894
3.965000	5.398566
3.966000	5.399237
3.967000	5.399909
3.968000	5.400580
3.969000	5.401250
3.970000	5.401921
3.971000	5.402591
3.972000	5.403260
3.973000	5.403930
3.974000	5.404599
3.975000	5.405267
3.976000	5.405936
3.977000	5.406604
3.978000	5.407271
3.979000	5.407939
3.980000	5.408606
3.981000	5.409272
3.982000	5.409938
3.983000	5.410604
3.984000	5.411270
3.985000	5.411935
3.986000	5.412600
3.987000	5.413265
3.988000	5.413929
3.989000	5.414593
3.990000	5.415257
3.991000	5.415920
3.992000	5.416583
3.993000	5.417246
3.994000	5.417908
3.995000	5.418570
3.996000	5.419232
3.997000	5.419893
3.998000	5.420554
3.999000	5.421215

